Secure and Trustable Distributed Aggregation based on Kademlia

Aggregation of values that need to be kept confidential while guaranteeing the robustness of the process and the correctness of the result is required in an increasing number of applications. We propose an aggregation algorithm, which supports a large spectrum of potential applications including complex voting protocols. It relies on the distributed hash table Kademlia, used in BitTorrent, for pseudonymous communication between randomly predetermined peers to ensure a high degree of confidentiality which does not solely relies on cryptography. The distribution of data and computation limits the potential for data breaches, and reduces the need for institutional trust. Experimental results confirm the complexity of O(n) for n peers allowing for large-scale applications.

==> data/1000-01-inbox.csv <==
dist
10
12
12
11
10
8
12
12
10
11
10
9
10
10
12
11
11
10
10
9
9
9
9
10
11
9
10
12
11
10
10
10
11
10
10
10
11
10
11
11
9
10
9
10
11
9
12
11
10
10
11
12
9
9
9
9
11
10
10
10
10
11
10
9
10
10
10
10
10
10
12
11
10
12
12
10
11
10
10
10
11
10
9
9
11
8
13
11
10
11
11
11
10
12
11
9
13
10
9
12
9
9
10
10
9
10
10
12
10
12
10
12
11
9
9
11
9
10
11
12
10
12
11
9
10
10
11
9
10
13
10
9
10
10
10
9
11
12
9
9
8
10
11
12
11
11
11
10
10
10
10
11
11
11
11
12
9
11
11
10
12
11
10
10
10
12
11
10
10
11
12
11
13
9
9
10
12
10
12
10
9
9
10
10
9
10
10
9
10
10
10
11
11
9
11
10
9
10
9
11
10
11
11
10
11
12
10
11
9
11
9
10
9
11
11
9
10
11
9
12
8
10
12
12
11
11
10
11
12
11
9
9
10
9
10
9
10
10
9
9
11
11
10
10
11
10
10
11
10
10
10
10
11
12
10
11
10
11
10
8
11
10
10
10
10
9
12
11
10
11
12
11
11
10
10
11
12
10
11
10
9
12
10
10
12
11
11
10
10
10
8
11
10
11
11
9
11
10
9
11
11
10
12
11
10
12
11
11
11
10
11
11
9
10
9
11
10
10
9
8
10
9
10
11
11
11
9
9
11
10
10
10
11
13
13
10
11
11
10
11
10
9
11
9
10
10
12
13
10
11
10
11
11
9
11
11
10
11
12
10
10
9
10
11
12
11
10
10
10
10
11
10
9
10
10
11
9
10
12
11
9
9
10
10
11
11
11
13
10
10
11
10
10
10
10
10
10
11
11
9
11
10
11
10
9
8
10
9
9
9
9
10
11
9
11
10
10
10
10
11
10
11
11
8
10
11
10
9
12
13
11
11
10
10
10
11
9
10
11
11
10
9
11
11
9
9
11
11
8
10
10
9
9
9
11
11
10
11
10
12
10
9
12
10
10
11
11
8
10
13
10
10
10
10
10
9
9
11
10
9
12
10
12
10
11
9
10
11
9
9
10
10
12
9
10
10
10
10
10
10
11
10
14
10
10
9
11
10
9
11
9
10
10
10
12
12
10
9
10
13
12
10
10
10
10
9
9
10
11
10
8
11
10
11
11
11
11
12
11
10
9
10
10
10
10
11
11
9
10
12
11
11
11
10
10
9
11
12
11
11
10
9
10
12
10
10
11
11
13
10
9
10
10
10
10
10
9
10
9
10
13
12
10
9
11
10
10
10
10
10
11
11
10
10
11
11
11
10
11
12
10
9
11
10
10
10
10
9
10
10
10
9
11
11
9
13
11
10
9
13
11
9
9
11
12
11
10
9
9
12
10
10
12
11
10
11
10
9
11
12
11
10
11
9
9
10
10
9
10
10
11
10
9
11
10
10
11
10
10
10
11
10
10
11
9
12
11
10
12
11
10
10
12
10
10
10
9
11
9
10
10
9
10
11
10
9
11
12
9
11
10
11
9
12
9
10
10
11
12
9
11
10
10
10
11
9
11
9
11
11
11
10
11
9
10
10
10
9
10
12
10
10
10
11
12
10
11
11
10
9
11
11
10
10
10
9
8
9
12
12
10
11
12
10
9
10
11
10
10
10
9
12
10
11
10
10
12
12
10
10
11
11
10
9
10
10
11
11
10
10
11
11
9
10
9
10
9
9
9
9
10
9
10
10
11
10
9
12
10
8
10
9
12
10
13
11
10
10
11
9
12
10
10
10
8
10
8
12
9
10
12
10
12
11
12
10
11
10
13
11
9
10
9
10
10
10
8
11
11
11
10
11
11
9
9
10
10
11
10
9
12
9
9
10
12
10
10
8
9
11
10
9
12
10
11
9
9
10
14
11
11
9
10
10
10
10
10
11
10
13
10
10
12
10
11
11
10
11
9
11
12
10
10
12
11
9
10
10
10
10
8
11
11
11
10
10
10
9
10
11
10
10
11
9
8
11
9
11
10
9
11
9
11
11
10
10
10
9
10
10
9
9
12
11
11
10
9
9
9
10
11
10
11
10
11
10
11
10
10
12
13
12
11
11
11
10
8
10
10
9
11
9
10
11
11
10
11
11
12
10
10
11
10
9
12
9
10
12
10
9
9
10
11
10
9
11
11
10
10
9
11
9
10
9
10
11
12
11
9
10
11
12
12
10
10
11
11
9
11
9


==> data/1000-01-leakedInformation.csv <==
dist
3.1358944799503816
2.24011544011544
2.2944573404708897
2.0978501693258282
2.307221084787624
5.527136649445311
2.029443307009847
2.189011485352949
3.2639589169000938
2.015151515151515
2.4199516697008923
4.398692810457515
1.2591246236322244
1.8414634146341462
1.653011504580381
2.49479413265479
2.521583790639692
3.3026634382566584
2.243339289738884
3.3757837958062424
2.6348778015056404
2.229256116401114
4.326466325597097
2.205357142857143
4.224796747967479
2.7739500265816055
3.2919236979504283
1.882177229522362
2.5946796827944367
2.06708341191262
1.817454730614491
1.8673653304800844
1.9117463414533906
1.9533302621513873
1.8158831543383198
1.5408584323477938
1.914634407737856
2.2436764431160103
2.4600068073519394
2.2703701496411597
2.38718583292086
2.1086868686868683
2.2108456250220723
2.2572071890957344
1.6645794903327182
2.036501640297688
2.2000388274121527
3.5376415089342
1.6241469094554997
2.145066394279878
1.2707351233176196
2.3027677698929887
4.526964616154425
1.2116449667780465
3.234022451540929
3.73768420901532
2.764674137760656
2.73599700804089
1.7048280038087842
2.615383285607576
2.771749724268202
2.379808252318445
1.848754391568189
2.5436808261471313
2.34220592625765
2.1245541287676115
3.2551192890949485
1.872831343670724
2.5570990135184504
1.4967908902691514
1.5137244180967266
1.9177292656192912
1.9173277582687729
2.1017117187909267
2.5116735472188103
1.7366573033707864
1.6131655222172467
2.421078431372549
2.3722922502334267
3.4251161650006092
2.551688256821337
3.78552847559085
2.786544011544011
2.659461859979101
2.285011989707394
1.641238717709306
2.196740812292612
2.0810820345535817
2.357531885098425
2.119315365398665
2.18852855677639
2.2081675741560267
2.1623637573841417
2.4804651922241874
1.746325272641062
3.5249773197515264
1.2583918245684569
2.679289185404827
2.3300361541637713
1.868086759576121
2.760931869811942
2.4245026376173913
2.5033249106329927
2.209332151153538
2.7426405116964134
1.1576978576978578
3.1880671506352094
2.6374543353007205
1.8984889016701954
1.7556812155840982
3.0028973328461825
1.8382449243400842
2.004201680672269
4.830085334122273
4.7862368545096965
1.9988076251234144
4.608168245872179
2.3554729876620084
2.450289097153903
1.1966588966588965
1.8937493258956712
2.243368136561968
1.3289264597912658
3.625304790094394
2.733127062706271
2.1970588497051953
2.29788099958547
3.287144876534145
2.309165017846468
1.5460559863550845
2.1210691823899377
1.9410901467505242
2.5232895016691166
2.585089733915716
2.601786221735071
4.521333014811276
2.0184864805321565
3.5044405851597324
1.888168195908388
3.5879134531573453
3.7747819427715297
3.55886144820571
2.019044253019912
2.33538355936434
2.102551834130782
1.96912090520652
1.5705200510407837
1.7667651989115445
1.5324423828937515
1.5979793461341212
4.362980422737219
1.520663198229738
1.5008921830385287
1.7265583923276082
2.258962125795157
1.8991586716687279
2.096517412935323
1.860637232633946
1.5818579314981154
1.4421825082417388
2.4148262070368833
1.8719657089586097
1.6879127408539172
1.8563039262527752
3.2001815112671266
2.1369799957789732
1.1608283002588438
2.4979670590526744
2.8438454417129555
2.1672415067593715
1.3685703185703184
2.9589563492063493
2.1365776925986997
2.181647940074906
2.6731176973316697
1.5744523890591307
1.9994793573296326
3.4384507276806895
2.2011924083090615
1.4778976090093552
2.0982863356288504
3.2400166417211125
2.8491357728437468
2.1384132286631683
4.30665031053264
2.437847163689565
1.0694742175921108
3.210740531421455
1.9895841353645343
1.9717553132446746
2.250054157312222
2.2184378624896888
2.5357980206009274
4.815973883385485
2.4789373670491694
1.8710652670829662
3.23470758763105
2.3212286368559285
3.6733296796979666
3.2242405539658465
2.9335091678103624
2.235470522779731
2.31956796302638
2.4908438488225717
2.2596031075665906
1.9196610241669327
2.84856923516666
2.2060092247522345
2.5209993588617325
1.6521096779848965
2.3647145011850896
2.2033858965797286
2.9628399216326127
2.022234596417899
1.954831932773109
4.258293906810036
2.6299236204408616
2.1714586039249086
3.130315404498707
1.7764781926916804
4.4820658409654355
2.444659388682159
1.653691602361484
1.8803020081853727
1.9183098149322562
2.54943399512365
2.02527030158479
1.9505998028207263
1.7520601817569061
1.652516895181457
6.367225941867261
1.3704080543869275
2.439915966386555
7.037367414428025
1.5524905694013709
7.357139114922228
3.7974689198243134
2.3003106909919846
2.8189079794532423
2.599081954614596
1.9042790485945147
2.27585665418059
1.9407555124874727
1.8124613323590304
2.7045454545454546
2.05037185037185
3.4589093701996925
2.2807511737089206
3.667206396602742
1.1733865530936025
2.1169839836116857
2.3552236103566906
1.7005629942910325
1.253609764903559
1.2789332014433934
1.5672413793103448
1.8775517938890662
1.1286252294973678
2.7828397294621707
3.1183057561681298
2.0421626984126986
2.1120341880341877
2.7610894282976686
1.6812519067032756
2.5147998448254008
2.057565789473684
2.419347665970107
2.042176903880586
1.3933853075617544
2.22551622418879
1.5318735238493648
1.6532407022214826
2.1537815550355988
1.8725161290322583
1.8442345307694712
1.4663365032533389
1.4731238616819429
2.4776625483601324
1.7790300546448086
1.815028939156556
1.680977011494253
1.4331543500651518
3.4671049096347284
2.421711057304277
1.762118703703626
1.2996581506165685
3.0744523890591307
1.0545072842143335
2.663578948773925
2.450111278408947
5.43311363979959
1.75
2.5641967332526345
1.1871878819632598
2.4122161307659273
1.7523974680247605
2.380012531328321
2.1936444974405456
3.126672623072218
2.306387096774193
3.1302230223022303
2.5355988260241173
1.2248889820142008
2.4833333333333334
2.2320408365074056
2.185356429463171
2.572053388586351
2.843052267241248
1.6376266875993308
2.7837159508870895
1.9635117391074852
1.2776522657670195
3.2612710209918583
1.6552616175113515
3.4605040333145296
2.3118475952873023
2.188277935227918
2.4017563935777804
2.6498296603853935
2.542936690678527
2.982951724522864
2.070922529510603
2.8168813592104063
1.5947420365167124
1.1934193548387095
1.5251048590805185
5.235136904192806
2.8879199225272156
2.738831981789729
2.2061449283891292
2.0097572362278244
1.686997379597
1.2219984247848024
1.860156944900715
1.7419469419469418
1.6441351766513055
1.6447678758023585
3.0267392147085173
2.4847534262427877
2.6619174731859507
2.1074001575201873
3.0265891255003674
1.8813305468477883
3.6080307464702663
2.1480519480519478
2.5198373408769448
2.5541969424618394
2.4237712013377406
3.3893267431717224
2.3912730961298374
2.224070218731923
1.9943154376323347
2.2811000688647054
3.64129148012755
2.2588235294117647
2.748917748917748
2.8080452548629973
2.4775374891349142
2.5819794584500464
1.486593704742525
4.851254120310022
2.762745098039216
1.7883632801963107
1.564480198019802
1.429826784959865
2.4006075268817204
2.5254708347239214
2.6737128331269306
2.521291822239277
3.3652092385980747
1.7864071005414215
2.503960396039604
3.0333240781321598
2.2212119750530293
3.945774193548387
1.7020049714789744
2.017391304347826
1.716754110212528
1.439751323726983
3.479779731814356
2.9549894189650776
3.070717444569644
1.2399859943977591
1.862307325599873
1.3276994796953088
1.7751604183370806
2.1369963369963365
1.7237517763183163
2.635367713524803
2.4093507321627836
1.6532076839434577
4.019342783245937
2.5777047602562217
2.9403102178767586
2.851980198019802
2.291118757539296
2.5743065518890482
2.6554705546742365
2.1147295215726944
1.9533467244531357
2.189144295601285
1.51940087223008
2.3520883335271088
2.29766516317076
2.2333865859531254
7.256874377913982
1.7303425971756279
3.012398525849733
2.9441779348592294
2.007188731398905
3.2890614270786678
1.9091980270369016
2.187516726905995
2.981264446227929
1.484476525071862
1.8478288190152596
2.1661227661227658
3.109713611418082
2.275380961633942
1.662460815047022
2.8505338556669355
1.8195949424054396
2.039849908678104
4.547147316357652
1.7319247271029694
1.4090274985453632
1.7186982275193525
2.4196519786611685
1.9332516142860972
1.4794311784119587
1.474435970835565
2.6418975194640595
1.153463022518924
1.7524007579786112
1.569543774722017
2.4587966394860397
3.2751991633139177
2.5616509824434432
2.1501962528265306
2.373821243285853
1.8321570787795198
2.50037090520652
2.459177113468338
2.1707574647605514
2.650751286308755
3.2564456181533648
1.0901159960142444
1.9012206508619705
4.006242358798092
2.1471414883423825
1.7703493736470421
2.2586956521739125
2.6341120124916277
3.0116198494822237
2.648873015873016
1.3963927910830567
2.7028262494251525
1.6458333333333333
2.2741513189188294
1.2094137136271967
2.5302346276955823
3.7148247177658944
1.9786656693469635
2.470893812070282
1.7789763324347505
1.7728221680419995
2.0544065199560912
8.107994477134293
1.5664285439950838
1.8499368039898887
1.4997074590536597
3.5983559245854324
1.7761541647122459
1.8340434778771995
3.767796166468732
2.8323693429250762
2.766440083771847
1.9317929468124042
1.6522886310846787
2.74263360471342
2.044706349206349
1.5176991150442478
2.1493055555555554
1.5865522272335213
2.536015037593985
3.6267503182396794
2.16585269649225
3.2155892475282832
3.0353135313531356
3.3074083120707862
1.4212372709505707
3.479652238253792
1.4524814557693106
2.0406613879832314
3.002369165487978
2.6334967945272374
4.6133400990697115
2.240667739340305
1.9878094430272286
2.9449336719858534
1.9217162822615452
2.851597848017285
1.6056421506057141
3.2770313757039427
3.147229279222094
3.798670674210278
2.137432260744764
2.2192460317460316
3.3568376068376065
1.9890478605235193
3.1967601547388775
3.3696083352866784
1.206718460555733
1.815873015873016
1.9486326681448631
1.0602584065971086
2.1978796291342135
6.340974842267533
2.5388542892812547
1.1405421245421246
2.230664198912033
1.9256428901754694
2.581236977870592
2.666959592483129
2.7378964930295724
4.3692741264190715
2.9995635313531355
2.211826046570284
1.6930982721857593
3.273969200198708
5.217114860573279
1.8593033712962723
1.672000974302764
2.1292169818485602
2.37365617726027
1.516144531394471
2.098868141243161
1.593194984684346
1.9469232610536686
1.7853535353535352
2.4361759913090713
3.448789620341344
1.4426128399215026
2.607317627615296
2.6104235633647397
1.5492421601543334
1.1567021364229546
2.686252268602541
2.9623475920546403
1.4150730688691167
1.532153015601908
2.6521361152508693
1.7433998298895441
2.115238336713996
2.3558540855611345
2.2289411861474853
2.0377344877344874
2.354451451073892
2.507943564936379
2.237100756689387
1.7155719324827343
4.130909584074409
1.5333432630503123
1.3050781207054134
1.9322012578616354
2.770356501075648
2.849731800766284
3.0046321250465025
1.7010290398402081
3.5491438792144416
3.137698533557538
2.9187117006282604
1.5998395774061172
1.8660226679589613
2.0604583135443204
2.164597955149755
1.4736154209605536
2.922966964184103
3.6424322390656036
3.933333333333333
1.7035917399304419
2.0727487642381246
2.725109337510031
2.0650054081038354
1.9396681749622926
3.15135975135975
1.841333333333333
2.3919649170920083
1.3928571428571428
1.5397546897546897
1.4677647415339576
2.6488239700374527
2.7598811938568537
2.417011564928747
2.3698883596339146
1.71042356336474
2.3554067566246033
2.6690404527434413
2.1676192712493347
1.866666666666667
3.584005165392289
2.629316914221324
1.3972255247920644
2.268246738782728
2.4500874435458613
2.2138236468023695
5.648602342812679
2.959307359307359
2.6757110668116466
1.5444099378881988
2.8969998525726086
2.15491678120331
1.5793869160567455
1.6566422223281716
3.085695549122659
2.5672373818441225
2.4041869533255915
1.6186266460607233
2.731873015873016
1.6012535927429543
1.887999470978194
3.199686115861734
2.6041814558814376
3.463442781214346
2.274517185003118
1.8377066972676048
4.000265691755053
2.572313757386475
3.1366951246208212
2.0829982994738727
2.8741259849646053
5.03677362826299
2.554447834645954
2.254301035663624
1.5615440115440113
1.8702385928248002
2.6684765250718625
5.203173921161598
2.0762456990057303
2.0445736772732968
1.2757389162561577
2.265624758228177
2.4278674003178344
3.378402354512816
2.2567314482208096
2.786677792474195
1.2386432860495378
1.7949044299630916
1.2190353679138464
1.6904113732607378
2.2691885908108818
2.2640388159280835
2.54992784992785
1.5033085194375515
2.010048934517019
2.15252949191876
2.1706476990273136
1.8852347292103884
1.8513782364151907
2.6704802867383517
1.8828066103731502
1.9288184996609121
1.703990233976634
1.9473315597322534
1.2883838383838382
1.8427536561470421
1.7912472437925413
1.9939897698209712
2.2292369507886756
2.338045015681692
2.386076145419729
2.9534072249589496
2.0974625810599816
1.33696967456896
1.409072249589491
2.149607004740085
1.5989247311827954
2.0766970529961215
4.191773189118322
2.145724486241727
2.248902817452614
3.3619314744541606
2.549065417917074
2.5933372933390326
3.412626081681983
2.3912247674992817
2.409106015287471
1.3314538822303281
4.361213693645124
1.9519801980198017
3.052813430232721
1.3314123989379547
3.244798028501017
1.2101442052099947
2.7482587064676616
1.8646638801811215
2.1520313757039418
1.8953790552963987
2.8521651636994694
3.056876947603248
2.017118290776446
3.3458505815099544
2.196265198911544
1.8568067226890754
1.5121806505654052
2.620493358633776
1.5259592615045243
2.122180346277771
1.6744861275772946
2.4965181370353773
2.1856930315074052
3.4849390997376712
1.9818376068376067
4.347161382624865
1.260675850193715
2.1276612276612274
2.5188927464592856
2.2427575044540378
1.8509301535112035
2.4127948047613734
4.298177464805304
1.9818118588724696
2.1065056616387414
1.5273680760406423
2.218787878787879
2.7498803418803424
1.949002737914241
1.3517923025849936
2.6499754593895566
3.2322137891899563
1.6832019328813916
1.1601003773110536
2.127272617766571
1.9491290322580646
2.2174256343364367
2.7187371653596073
4.02062558356676
2.8878907755114955
1.9446329259955137
2.0760275165447575
2.531204634244561
1.906181878692071
1.7483966531649096
1.367099567099567
2.4216954992620394
2.0970233178107867
1.6612726178679547
2.3164341078148043
2.1845198805594848
1.614285714285714
4.375219662577674
2.153441531008071
1.5520350138577421
2.6024816916714997
2.9195675170284714
2.1751389508313066
2.2809685885639253
1.2972504393296471
5.466975599165335
1.9589952334120688
2.581269605458587
1.1375754125637683
3.0828631138975973
3.524422239313499
2.0949556272942558
2.7098746081504697
1.957255564492023
2.0752294977396897
1.1869586915225863
2.5741798715856583
2.0913886715867904
1.2106570654291204
1.7949724101266746
2.4670794683539827
2.4442454078179403
2.2783271256357884
2.408930486497027
2.718935660915727
4.565499299579747
2.277123270317103
3.4124579124579126
2.72684448738975
2.6690015042090103
2.574692118226601
2.489663880181122
2.173014584048089
3.1514217326951357
2.075853555124566
2.5889945693550365
6.2291991067656465
2.092713706172124
3.420077070376173
1.4118113983463394
2.2396763968745392
1.6543081756008666
2.3178350619418033
1.5585124205127259
2.3674207589101197
2.935636021229241
3.373322276047829
1.9121292117080613
3.5603087302578396
2.397413522409752
2.297453075019615
4.422263185636297
2.1149345005277205
4.171908720581287
1.5900647815541433
2.617514713986133
2.197258064516129
2.6838804774044633
3.815241467967021
2.3079852886235286
1.642191304648819
1.707164496000565
2.883403361344538
1.6673466479573928
2.5096859124114657
2.5796247517762643
1.8237120368238395
3.0883299210295414
2.1288022813688214
2.4372863063737937
1.8818903318903315
2.138341543513957
3.3339144664106097
4.0745597309454125
1.4887712478328559
2.688958246083465
2.220566825502775
2.808411543946271
1.5174229984574816
1.2332145271901864
3.1888552671056587
4.38964641661548
1.6301355870881205
1.6174416579588995
2.062290750387993
2.224368354501434
3.997609287348108
1.5570232079956683
3.134185848252345
2.2043205160852217
2.829809279295801
1.7187627066250808
1.537983580887991
2.4269002756532556
4.27593694042404
2.6978827465553126
1.1316977202671428
2.904009885926635
3.4329614714280408
1.2253904796423825
2.055140457866011
2.3866047024870554
2.452441077441077
3.1353683471910756
2.6116198494822234
1.6770895355298332
1.9176929574825612
2.1499418994348
2.2149247311827955
2.14983813663219
1.6579004954015264
2.559714871742929
2.1998879769401576
1.8988948452944396
2.593621626600349
2.3192097219352754
1.74132856894712
1.1998114299232672
2
2.001980198019802
2.1638547742242253
1.800144718392552
1.87204448767178
1.7209505102879892
2.285710919686579
3.7777232847161857
1.0341980270369016
1.5662115385656306
2.5057694517871507
1.6462520604853688
2.8554858723179066
3.092277561431077
3.470640710071254
1.8094720241817046
2.7195749787374535
4.225040916530277
2.542982783500024
4.3210383053395
2.232605781586562
2.21025033479489
2.1384002416295806
3.2879568345792762
1.5667046829940645
2.127882270985719
2.6749859820698854
2.395809108923863
1.5148407148407148
2.9131878557874766
2.585858585858586
2.7339246424642463
4.040431956110298
3.9103835593643406
2.249287555303273
2.800698515589775
2.577972131862484
2.384683037269244
2.6631878819632595
2.2686468646864686
3.0123159898825302
2.0980672415256594
1.3561832337497735
1.3007736163816013
2.1714285714285713
2.287573841417755
2.201999503229011
1.7735719261581335
1.2117695417950975
1.7747918747918745
2.1425116859701037
1.416744294364229
2.527563576702215
1.7886404966192195
1.737610045174533
2.1218797860178173
2.63583341191262
2.482078039927406
2.100194325915641
2.029308175600866
1.977819585265215
1.3617217881199977
2.505456519800782
1.90444039746967
2.518414428021721
2.197258297258297
2.192229882911177
2.508
2.3993980383953897
2.588870301438603
2.042445733935095
2.8621241147103222
1.8240697371844914
2.126313628899836
2.2460913091309127
3.3882890477249976
2.932739288656243
2.392084611242926
2.2565361866692664
1.6721460514030173
2.498184437618712
2.5406646373127604
1.928512972568874
1.859230560534706
2.4017420893620947
1.2300574130361361
1.3243103448275864
1.6755244755244756
2.9669049292025984
1.728894859929343
1.767175411361361
2.906459938194392
2.3651515151515152
1.513561209242133
2.256181878692071
2.2662872568044974
1.4908145972491986
1.8883621659287058
3.613741813741813
5.600525719514784
3.2318728875952707
2.2353835593643394
2.3488209593966682
2.0086206896551726
2.6228427341122633
1.4463901359080007
1.6775364262089927
2.1570847243560283
3.298258064516128
2.1461250810410295
2.387878165895407
1.9743264974197177
2.8004914286773777
2.5853135313531355
2.171857498640978
1.9025949146638803
2.232710843256106
2.1028851272224
2.12478681382315
2.088439087024702
1.6049282956095894
2.1059932974826587
2.0782057143916637
1.3404255319148937
2.2027591182763593
1.4926406926406928
2.7016080555423967
2.264422243837302
2.282752398064993


==> data/1000-01-outbox.csv <==
dist
8
9
12
12
8
12
5
8
11
6
13
9
7
5
7
11
13
7
8
16
10
10
11
5
10
8
9
13
10
9
10
9
11
12
14
6
9
8
8
10
13
10
7
8
11
12
7
11
8
14
7
8
13
6
12
15
15
13
8
19
10
9
8
10
15
9
8
11
11
6
10
10
9
11
10
7
8
7
10
11
11
13
9
9
12
5
11
9
8
13
9
10
10
13
5
15
9
10
11
6
14
9
13
9
9
6
12
17
10
12
10
9
6
14
18
9
21
11
10
5
11
13
7
10
7
9
9
11
13
9
6
6
12
10
9
9
12
10
11
12
13
11
8
9
6
6
12
9
7
6
12
6
8
14
6
12
9
9
10
8
15
13
9
9
10
10
4
7
12
6
6
10
9
9
14
5
8
13
14
10
10
12
10
14
11
10
9
10
12
14
7
14
17
15
17
11
11
17
15
9
10
12
12
12
13
12
12
9
10
12
7
11
12
11
9
11
10
9
14
12
14
8
11
13
13
11
9
12
10
9
13
7
7
12
13
17
9
11
14
13
6
11
15
11
9
8
15
8
11
8
11
9
13
8
7
4
8
10
14
11
8
11
12
11
12
6
13
12
7
5
10
6
11
9
10
8
8
9
7
8
8
7
15
7
13
9
9
5
11
7
12
5
11
10
10
10
9
10
11
8
7
21
9
7
12
9
11
18
10
14
12
10
9
13
12
14
11
10
8
12
17
11
12
7
9
9
10
9
9
14
7
6
6
10
6
13
8
12
9
11
9
11
6
9
5
8
10
13
12
10
15
17
11
15
5
11
13
11
10
8
14
6
13
5
7
12
13
10
15
15
12
6
14
10
15
9
4
7
11
14
18
11
7
8
10
12
9
10
12
10
7
15
12
11
8
15
11
12
15
17
14
7
11
12
11
12
8
12
12
11
12
12
10
11
10
9
8
9
11
6
10
11
15
11
7
7
11
15
13
8
12
9
7
12
6
7
11
9
11
13
9
10
6
10
10
11
8
8
15
10
8
8
11
11
7
9
11
6
11
8
15
11
9
12
9
14
12
17
6
13
12
15
7
9
12
12
11
12
11
9
9
4
8
11
10
11
18
12
7
11
13
9
13
10
12
12
12
7
9
14
9
11
13
13
15
13
9
11
10
13
10
16
7
6
8
7
13
15
12
5
11
11
14
12
13
14
12
12
10
11
10
12
11
10
10
9
11
12
14
6
7
11
5
12
7
13
7
9
16
8
9
10
14
9
11
14
7
15
13
8
9
17
7
8
7
10
11
15
10
11
12
14
8
15
10
11
8
11
15
10
9
9
12
6
6
14
6
11
3
6
12
12
12
12
15
10
13
11
9
6
18
9
11
11
10
12
15
10
12
4
10
12
13
12
12
9
7
11
9
10
11
12
7
12
12
12
12
15
9
8
12
10
12
8
6
12
11
13
13
13
4
14
17
10
8
10
10
11
10
9
13
16
9
5
12
10
14
10
7
9
7
11
12
10
5
10
7
11
11
11
10
11
14
10
4
9
7
16
9
15
9
11
11
10
11
10
5
8
14
7
11
10
11
5
8
9
8
12
16
8
7
9
8
13
7
8
12
6
8
13
13
12
7
13
4
6
11
12
10
14
10
10
10
10
8
14
13
12
12
7
13
10
8
8
11
13
10
10
10
8
13
7
10
5
7
9
8
7
13
7
14
7
10
9
15
12
12
7
14
14
10
6
10
11
10
10
14
8
6
10
11
11
11
11
9
10
8
12
11
9
10
13
12
10
11
13
13
10
13
10
6
11
11
9
7
8
10
11
8
11
16
20
16
7
10
7
13
7
12
11
13
12
20
7
10
8
10
8
11
12
13
5
10
10
10
13
11
11
9
9
15
9
8
13
15
11
5
10
11
16
9
11
11
9
9
7
13
14
14
8
14
13
8
12
10
11
14
11
11
9
13
7
13
8
9
15
8
11
10
6
7
3
8
10
9
10
8
8
16
7
8
12
13
11
11
11
11
12
10
11
11
8
16
11
12
9
12
14
10
4
13
6
10
14
14
14
14
12
9
12
6
11
10
5
12
7
8
8
10
11
11
8
6
8
11
7
9
10
13
9
10
10
8
10
10
8
7
11
6
10
15
6
16
8
11
9
12
13
12
9
6
11
7
10
14
15
7
6
11
11
8
10
15
11
8
9
10
9
7
11
17
13
10
11
7
12
6
5
10
16
9
10
7
15
5
8
7
12
7
11
11
10
7
14
4
9
7
9
9
9


==> data/1000-01-receivedInformation.csv <==
dist
1.9693662931758236
3.8708913345307625
4.411734508955098
3.2353238795115997
1.9536203532919527
0.5690551616649089
3.9786203532919524
4.622692833712958
1.8467748940536042
2.7867905356000664
1.999552671831382
0.7552172957635028
2.3989075552070904
2.534949894350686
3.969728549936076
3.0906125907379107
2.2948901945617934
2.6260567680935423
1.8504032445909644
1.4955086242405924
1.504778395210284
1.376571761915415
0.8189709741785001
2.0686572128449328
3.1982342313192333
1.2163420178893378
1.0962555896934403
4.503252616868902
3.1527917870194497
2.068595677432236
2.5095587876049947
2.773844501890709
3.003252616868903
2.6456084305741476
2.1473601288834443
1.714295299261016
3.4285399077188075
1.4728024117089173
2.444523047386157
2.4904857754514924
1.815584442131762
2.8726526180245484
1.3860329598424903
1.75908118945312
3.8690551616649085
1.5607412506964675
4.065574221873758
2.1715883101246876
2.0425031853701308
2.322778786315164
3.0760120090970116
2.8561121196484973
0.7921415057577916
1.554224667864095
1.3735292419998302
0.8238952166027425
2.451616561017352
2.44866911230854
1.701616561017353
3.36977308470516
1.7132549767913543
3.2955086242405924
1.9875662453947391
1.2568839384072537
2.5323748402467707
2.4852623440989023
1.4591698520367975
2.4572792574045774
2.6252627291692345
2.2716991004310687
3.9985292419998304
3.1152888440208124
1.9287342221720727
4.956026167046291
3.202465952137551
2.500513368983957
2.88022343476021
1.3641853329848685
1.967069911257631
1.5746617402079472
3.2394221145474345
1.812067555505406
1.4353238795115995
1.8226526180245484
3.0421415057577916
1.2476928337129578
6.122692833712958
2.994728549936076
1.8544140040856034
2.972802411708917
2.6496301395853568
2.972802411708917
2.6149008979859003
3.969728549936076
2.482318315403317
0.8083236136955443
4.8382549767913545
1.5568625753331635
1.5427234347602095
3.5357992854708846
1.86977308470516
0.9486691123085396
2.1094231210825636
2.7163420178893385
1.6122750972408142
1.6615568612284606
1.694523047386157
3.762922256360107
2.4876519362863783
4.411734508955098
2.7855191394256447
4.006135745042251
2.40577939921725
0.7212072042922067
0.8406125907379104
2.7867905356000664
0.6962049098443371
1.9486221773541452
2.9106431684716623
3.4615568612284604
2.4336750425116005
3.514295299261016
2.9106431684716623
1.4760897877492303
1.3741512329877912
2.756883938407254
2.3476286325943496
1.4079950735412807
1.3641853329848685
5.565574221873757
2.175995329901835
1.705989546211841
2.8496753512226713
1.9212072042922068
2.872656212878508
1.0455086242405924
4.349675351222672
4.281567564652567
1.8226562128785078
0.7545405376255401
0.6190551616649087
1.4829634729186896
2.88022343476021
4.956026167046291
2.1061121196484973
3.056862575333164
3.0052172957635026
1.8503417091782672
2.7023884949982415
2.720891334530762
1.4506233978439862
2.7036203532919525
3.7280618832694095
3.3140267955501113
3.003252616868903
5.29272343476021
2.226012009097011
2.482318315403317
2.9363952166027425
2.4426786757636783
4.219366293175823
3.0170699112576314
2.0686572128449328
2.2716991004310687
2.322778786315164
3.601012009097011
2.9462049098443375
1.7760897877492303
1.4257478561197867
2.978734222172073
3.4615568612284604
1.874151232987791
4.767678675763679
1.590217271740587
1.705989546211841
2.3989075552070904
3.951616561017352
1.284949894350686
3.514295299261016
2.872656212878508
1.590217271740587
1.1456084305741474
1.991328406874614
2.254778395210283
0.6962049098443371
1.7404857754514922
2.691595549424043
0.9164235827175404
2.7163420178893385
1.8544140040856034
1.652309835138329
3.583090249384207
2.6795889230267735
0.7287342221720728
2.7036203532919525
2.751003939620226
0.9171800356506239
2.6456084305741476
1.6188524727589781
2.415195908666497
1.9693979680324103
3.342661996568502
2.7924145227864536
1.869132618804218
3.7522802639397064
4.5689709741785
1.5568625753331635
2.370891334530762
1.006559495175781
3.27608978774923
1.1252627291692345
2.7789417639074805
0.9336750425116007
4.349675351222672
3.583090249384207
0.7905618832694092
1.589892828509114
3.040561883269409
1.6830086845560046
4.006135745042251
0.48779919233596714
1.1795889230267735
3.91149239683605
4.067047952391606
3.036953686625286
2.444523047386157
2.500513368983957
3.013441560720271
3.969728549936076
3.250513368983957
1.7893595003796245
1.4760897877492303
1.8061357450422506
0.9105358186208211
2.7274079173631343
0.891386384856973
1.2448257301693832
2.7274079173631343
1.3274659521375514
0.9876519362863787
2.759280725574683
2.9117345089550972
2.3989075552070904
2.175995329901835
3.0052172957635026
2.754003232049439
1.652309835138329
2.864185332984868
1.4003812857249387
1.9232261618424473
3.225836518703464
1.7357992854708846
3.342661996568502
4.478734222172072
1.83053597096786
2.9785399077188073
2.691595549424043
3.3989849820699836
1.7357992854708846
0.7031064180384933
2.6003417091782675
1.7439765018049955
1.828061883269409
2.534949894350686
2.1643206923668994
1.390195908666497
3.4615568612284604
3.463441560720271
1.9693662931758236
2.448741927920828
4.446204909844337
2.342614058908016
2.7867905356000664
3.274928882757376
2.051665904529014
2.7924145227864536
2.8561121196484973
1.999552671831382
3.46939796803241
2.4718901014268764
1.7059859513578817
4.176225454271661
1.732318315403318
2.2927234347602092
4.125836518703464
3.0641208719928024
2.567047952391605
1.9921415057577916
1.8155742218737574
1.4106431684716623
0.45228026393970666
3.056862575333164
2.345323094994694
3.7350063277138537
2.482318315403317
1.6122750972408142
2.759280725574683
2.754003232049439
1.3726526180245484
3.7280618832694095
2.8989075552070904
1.694523047386157
4.065574221873758
2.1061121196484973
3.274928882757376
3.3741512329877916
2.40577939921725
2.4786203532919524
3.250513368983957
1.5760120090970113
3.264098367830336
3.1527917870194497
1.5711325256693
2.6456084305741476
0.7618732410521403
3.5838467023172904
3.285721828331575
2.982251108798429
1.5140267955501108
0.8489177754650958
1.7561357450422506
1.5216991004310685
2.0830902493842065
3.499552671831382
3.040561883269409
3.474990280362211
0.6786203532919528
0.9819555106874789
2.5655742218737574
1.2592807255746832
1.9093453424303446
2.7567895002273506
2.971207204292206
4.8382549767913545
4.702465952137551
1.9875662453947391
2.7924145227864536
2.530535970967859
1.8952870199586194
2.4114923968360498
1.9006233978439862
1.390195908666497
3.499552671831382
0.8328860051647154
1.2924145227864532
2.068595677432236
3.700623397843986
4.728620353291952
1.2778563807194903
2.6003417091782675
1.7805359709678599
2.346588310124688
2.5882549767913545
1.554224667864095
3.0052172957635026
3.615708173580104
1.9552172957635028
3.250513368983957
3.267678675763678
1.9749902803622108
1.2115568612284606
0.9572792574045771
1.9749902803622108
2.983714619058272
3.9786203532919524
2.994728549936076
1.9875662453947391
1.9285399077188066
1.926225454271661
1.4363952166027425
2.342614058908016
2.2350063277138537
1.450513368983957
2.754003232049439
1.902304307511833
3.463441560720271
1.3726562128785078
1.75908118945312
5.29272343476021
2.061953686625286
1.0323748402467707
0.8989075552070908
2.481955510687479
3.225836518703464
3.0052172957635026
2.967678675763678
2.3691326188042177
4.728620353291952
2.481955510687479
2.534949894350686
3.490561883269409
1.3238191087848254
1.7450678422884305
2.48296347291869
1.947518666318202
1.9875662453947391
1.83053597096786
4.237799192335967
3.474990280362211
1.607177835224042
3.3989849820699836
2.4852623440989023
2.5882549767913545
2.051665904529014
1.3702870199586195
0.7655499765701005
1.836585950202236
1.2567895002273508
1.5607412506964675
1.8226562128785078
0.9490415069134375
2.022044835951341
2.6762254542716617
0.9852623440989023
2.994728549936076
2.754003232049439
1.8952870199586194
1.714295299261016
2.0709852696197117
2.915408594587494
1.8544140040856034
2.915408594587494
3.4285399077188075
1.2476928337129578
1.7561357450422506
3.2955086242405924
2.7245517095174265
1.542661996568502
3.948741927920828
6.122692833712958
2.9257478561197865
2.0357992854708846
1.8544140040856034
1.9486221773541452
2.6252627291692345
2.9117345089550972
1.0194584536861162
1.9634415607202709
2.8281590635027167
2.9257478561197865
2.4894221145474345
1.0005133689839572
1.9208913345307617
3.27608978774923
1.4640983678303359
1.3735292419998302
2.994728549936076
2.7849498943506856
0.6082622160907099
1.7697285499360758
1.9875662453947391
1.4640983678303359
1.7398928285091142
1.5843372729535585
2.2356431684716624
2.444523047386157
1.9006233978439862
3.056862575333164
2.022044835951341
3.3741512329877916
2.4876519362863783
0.9718901014268763
3.4208913345307623
2.720891334530762
3.3226526180245486
2.864185332984868
3.490561883269409
0.5732342313192337
1.991328406874614
4.767678675763679
2.0709852696197117
1.7795382431776705
1.947518666318202
1.947518666318202
1.5065594951757806
1.7749288827573766
1.2245517095174263
3.013441560720271
2.5194584536861164
1.0657389196454252
3.3741512329877916
2.7163420178893385
3.3741512329877916
2.5809873590335664
2.346588310124688
1.3536203532919526
1.7697285499360758
1.8189765018049955
0.9426786757636781
1.0613952166027425
2.6252627291692345
1.3394690783755838
3.4208913345307623
1.815584442131762
1.615288844020812
1.9287342221720727
1.7197285499360757
1.748741927920827
2.468332571195681
1.5032526168689027
3.036953686625286
1.6557793992172498
6.948234231319234
1.9232261618424473
2.737799192335967
0.9019290107655689
2.342614058908016
2.068595677432236
1.3702870199586195
3.2353238795115997
1.3702870199586195
1.536953686625286
1.828061883269409
2.691595549424043
4.03053597096786
3.513254976791355
1.7404857754514922
0.5049216434580212
2.068595677432236
4.485643168471663
4.149630139585356
2.534949894350686
2.097431701163669
1.3281590635027165
1.6615568612284606
1.5427234347602095
2.2010743099108683
1.999552671831382
3.6490722529787583
1.8184271320665595
0.4927234347602095
2.346890101426876
2.7567895002273506
2.9462049098443375
3.7522802639397064
2.482318315403317
2.971207204292206
3.4615568612284604
2.9117345089550972
1.967069911257631
0.8453230949946944
1.2820752612541602
1.7854712017651593
2.691595549424043
2.0141208719928025
3.7522802639397064
2.40577939921725
2.348917775465096
1.9232261618424473
4.149630139585356
2.7867905356000664
2.5684271320665597
2.9521378684318256
2.4718901014268764
1.836585950202236
1.8226562128785078
3.7927234347602092
4.420123868933399
2.0135567680935424
2.7193662931758236
1.9861251203527828
0.8989075552070908
2.5065594951757815
3.9904857754514924
2.6252627291692345
1.701616561017353
3.0641208719928024
3.040561883269409
5.081862575333164
1.5095587876049943
0.9824055863120918
2.4894221145474345
1.8952870199586194
2.0425031853701308
2.022044835951341
2.254778395210283
1.5843372729535585
2.3690551616649085
1.376571761915415
1.204224667864095
5.081862575333164
3.2286203532919524
1.284949894350686
1.063932357370208
2.40577939921725
1.8952870199586194
2.756883938407254
2.5657389196454248
2.147265690703541
2.051665904529014
3.040561883269409
3.7350063277138537
2.0425031853701308
2.7023884949982415
2.014295299261016
3.5141208719928025
3.6490722529787583
2.44866911230854
2.262922256360107
3.601012009097011
1.5526996265091568
0.9356376408451668
3.354414004085603
2.435637640845167
1.5170699112576311
2.4572792574045774
2.822692833712957
1.1456084305741474
1.4947285499360758
2.2716991004310687
1.8989849820699847
1.5140267955501108
3.1152888440208124
3.568595677432236
1.5216991004310685
4.485643168471663
2.5061357450422506
3.3226526180245486
1.191595549424043
4.702465952137551
3.036953686625286
1.343480540701129
1.542661996568502
2.533956731177319
4.478734222172072
3.250513368983957
1.6615568612284606
1.450513368983957
1.3860329598424903
3.5135567680935433
1.842661996568502
1.4024659521375513
4.446204909844337
2.9462049098443375
2.1643206923668994
3.5141208719928025
1.828061883269409
0.6697285499360759
2.9521378684318256
3.535799285470884
3.089892828509115
2.097431701163669
2.342614058908016
1.1260567680935427
1.278941763907481
1.4837146190582722
1.8758365187034642
1.4955086242405924
2.5657389196454248
2.982251108798429
4.285519139425645
1.8527313013657436
1.2274079173631343
2.6795889230267735
1.8952870199586194
2.1643206923668994
2.9785399077188073
2.5323748402467707
2.387682873026526
1.9905618832694092
2.5684271320665597
1.7450678422884305
2.4997569160508735
2.7849498943506856
1.86977308470516
4.219366293175823
2.5684271320665597
2.563932357370208
4.125836518703464
3.2955086242405924
1.7132549767913543
2.5065594951757815
3.944523047386157
1.732318315403318
3.239892828509115
2.744458453686116
1.590122833560684
2.864185332984868
0.7532526168689028
1.9921415057577916
1.7805359709678599
1.2163420178893378
1.4972026376345267
3.0689709741785003
1.7534572022667327
1.2738445018907087
2.7413284068746138
2.8561121196484973
0.6617345089550972
3.3140267955501113
1.284949894350686
3.01939796803241
0.788550629096836
4.067047952391606
1.392678675763678
1.8504032445909644
3.36977308470516
3.522044835951341
3.5818625753331634
0.8027313013657438
3.056862575333164
1.7450678422884305
2.4336750425116005
2.8726526180245484
2.444523047386157
1.7258365187034643
3.0906125907379107
0.8227787863151639
2.9363952166027425
2.7924145227864536
2.9462049098443375
1.3638693043011931
2.7036203532919525
1.5022802639397064
1.9287342221720727
1.8952870199586194
1.8544140040856034
1.7857218283315754
1.999552671831382
3.9985292419998304
1.8155742218737574
2.4426786757636783
2.345323094994694
3.0421415057577916
3.513254976791355
1.7439765018049955
2.6003417091782675
2.6003417091782675
1.4785399077188066
0.8553781692846748
3.5838467023172904
3.2394221145474345
1.694523047386157
1.828061883269409
1.8996301395853563
1.5578850428507596
0.655985951357882
1.0349498943506863
4.176225454271661
4.503252616868902
2.051665904529014
3.8690551616649085
3.762922256360107
2.48296347291869
1.2444584536861163
2.022044835951341
2.2356431684716624
1.513441560720271
2.254778395210283
2.744458453686116
0.8141208719928026
3.535799285470884
2.1643206923668994
2.6732261618424484
2.5095587876049947
2.387682873026526
2.9856431684716624
4.03053597096786
2.148234231319233
1.967069911257631
1.9615568612284606
3.0421415057577916
1.4154085945874937
1.392678675763678
1.9921415057577916
1.698741927920827
2.9972026376345253
2.9972026376345253
1.8467748940536042
1.9749902803622108
2.9462049098443375
3.2955086242405924
2.348917775465096
1.8527313013657436
0.9997569160508737
3.285721828331575
1.607177835224042
1.4641853329848686
0.6701238689333993
1.5578850428507596
1.836585950202236
1.3536203532919526
1.9921415057577916
1.7353238795115995
3.089892828509115
1.4117345089550972
1.1252627291692345
3.9904857754514924
1.9093453424303446
0.40608878121410114
2.1157081735801038
0.7967748940536044
4.1732261618424475
1.9749902803622108
5.200623397843986
2.874151232987791
1.694523047386157
1.6615568612284606
3.7927234347602092
1.047518666318202
3.5135567680935433
2.6149008979859003
2.0425031853701308
2.4017604653998927
0.5996753512226716
2.5809873590335664
0.5732261618424477
3.5357992854708846
0.9683325711956812
2.2280618832694095
3.9786203532919524
1.3989075552070906
4.241328406874613
3.421207204292206
3.8708913345307625
1.9749902803622108
3.455217295763503
1.8503417091782672
5.448234231319234
2.4786203532919524
1.5777917870194496
1.9536203532919527
1.8226562128785078
1.9232261618424473
2.468332571195681
1.8758365187034642
0.5591698520367977
4.237799192335967
2.013254976791354
1.874151232987791
2.1490722529787583
3.089892828509115
3.615708173580104
0.8876828730265263
1.0005133689839572
1.947518666318202
1.8118732410521399
3.455217295763503
1.536953686625286
0.7323183154033179
4.420123868933399
1.590122833560684
1.5427234347602095
1.452137868431826
4.1732261618424475
1.9875662453947391
2.773844501890709
0.535519139425645
1.2510039396202253
2.7849498943506856
1.3802234347602091
1.068339661047187
4.5689709741785
2.3989075552070904
3.0641208719928024
1.86977308470516
1.080987359033566
3.239892828509115
6.948234231319234
2.874151232987791
3.0170699112576314
1.4780618832694092
2.435637640845167
2.147265690703541
1.764098367830336
2.751003939620226
1.967069911257631
3.2394221145474345
2.1473601288834443
5.200623397843986
2.4017604653998927
2.0709852696197117
4.065574221873758
1.9287342221720727
3.46939796803241
2.3476286325943496
1.8155742218737574
2.625836518703464
0.847454205326136
4.285519139425645
3.91149239683605
1.9232261618424473
2.7789417639074805
3.3382549767913545
2.967678675763678
0.9017604653998926
1.6557793992172498
1.4947285499360758
1.7286203532919526
1.2924145227864532
0.5040032320494391
2.971207204292206
3.714185332984868
2.7849498943506856
1.869132618804218
1.8061357450422506
1.748741927920827
1.2208913345307617
1.9861251203527828
2.2948901945617934
2.563932357370208
1.5193979680324103
2.4985292419998304
0.6877473374189369
0.7260120090970116
3.421207204292206
1.0349498943506863
2.444523047386157
1.8118732410521399
1.4850063277138537
2.864185332984868
0.9829634729186897
3.7927234347602092
3.2394221145474345
2.7163420178893385
2.7245517095174265
2.147265690703541
1.4079950735412807
1.999552671831382
1.8184271320665595
1.5777917870194496
1.7059859513578817
3.944523047386157
3.522044835951341
3.036953686625286
2.1094231210825636
1.504778395210284
1.191595549424043
1.4822511087984287
1.286790535600066
3.568595677432236
2.254778395210283
3.714185332984868
1.6527917870194495
2.8281590635027167
2.2716991004310687
2.3691326188042177
1.8996301395853563
1.9875662453947391
2.8561121196484973
5.565574221873757
3.4615568612284604
3.0421415057577916
2.2542246678640954
3.089892828509115
1.9875662453947391
0.701074309910868
1.286790535600066
2.4997569160508735
1.3702870199586195
2.971207204292206
1.0095587876049947
1.7854712017651593
2.7036203532919525
3.003252616868903
2.147265690703541
3.0906125907379107
3.0641208719928024
3.9786203532919524
1.8140267955501108
1.9232261618424473
3.7522802639397064
2.0838467023172904
1.86977308470516
3.951616561017352
2.226012009097011
1.589892828509114
3.969728549936076
2.5194584536861164
1.3274659521375514
0.7655742218737575
1.522778786315164
3.0760120090970116
1.926225454271661
1.86977308470516
2.2542246678640954
3.264098367830336
1.698741927920827
1.522778786315164
1.4780618832694092
3.01939796803241
1.4353238795115995
2.0709852696197117
2.2010743099108683
2.214185332984868
3.0906125907379107
3.948741927920828
3.354414004085603
1.4850063277138537
2.022044835951341
2.983714619058272
4.241328406874613
3.4615568612284604
2.068595677432236
2.6456084305741476
2.346890101426876
2.5684271320665597
1.343480540701129
2.9201238689333993
1.4641853329848686


==> data/1000-02-inbox.csv <==
dist
11
10
8
12
11
10
9
10
10
11
9
11
13
10
9
10
11
12
9
9
11
10
12
11
10
10
11
10
11
9
12
11
12
10
10
11
10
11
10
10
13
11
10
11
11
11
11
11
10
11
13
10
9
12
10
11
12
11
10
11
12
12
10
10
10
11
10
10
10
12
11
9
11
10
10
8
11
9
12
9
9
10
9
12
10
10
10
12
10
9
10
11
10
11
10
11
10
11
12
10
10
12
12
12
12
11
10
12
11
12
8
11
11
11
9
10
9
11
11
10
9
10
10
10
11
12
11
10
10
10
10
9
10
10
11
11
9
11
11
10
9
10
10
11
9
10
13
11
10
10
9
9
12
9
11
10
10
8
10
12
9
9
11
9
10
9
12
10
9
9
11
10
10
10
10
9
12
11
12
8
11
10
11
9
10
10
10
11
9
10
10
12
12
9
10
12
12
10
10
12
10
9
11
11
9
11
11
9
10
12
11
9
9
11
9
10
11
11
9
11
12
10
11
10
11
10
10
9
10
11
10
10
10
10
9
10
8
9
10
10
10
11
11
9
10
8
11
10
11
10
11
10
9
9
10
10
9
10
8
12
11
10
10
12
11
12
9
11
10
10
10
10
11
11
9
11
12
11
10
12
9
10
11
10
10
10
11
12
9
11
9
9
9
10
10
10
11
11
10
10
11
9
10
9
11
10
11
9
10
10
9
11
10
11
10
10
11
10
9
9
12
9
9
10
10
11
10
11
10
10
10
8
10
12
11
11
10
10
10
9
11
9
10
9
10
11
10
10
12
12
12
11
11
12
10
9
10
10
11
11
12
12
10
10
10
10
9
11
12
9
11
11
12
10
10
9
11
10
11
9
10
10
13
12
10
10
9
12
11
9
12
11
10
10
10
9
9
11
12
11
10
10
9
10
9
10
9
10
10
10
11
11
10
11
11
10
10
12
9
10
10
10
9
8
10
10
12
10
10
10
11
11
10
11
11
10
10
10
11
10
9
9
10
10
9
12
9
11
11
12
10
10
10
10
10
10
11
9
8
11
10
10
10
9
10
10
10
9
11
9
11
11
11
9
12
10
11
10
11
11
11
10
10
9
10
10
11
9
10
10
9
11
10
11
10
9
11
10
11
9
10
10
11
10
9
9
10
10
11
11
9
11
11
10
12
10
11
10
10
10
10
12
10
10
11
12
11
10
12
10
11
12
11
11
10
10
11
9
12
9
11
12
8
9
10
11
10
10
9
10
9
9
9
10
12
12
11
12
9
10
10
11
11
11
10
11
11
11
12
9
11
11
10
10
11
10
9
10
11
10
10
10
8
8
10
12
11
10
11
11
9
10
9
10
10
9
10
11
11
10
11
11
8
9
9
9
9
10
11
10
11
9
10
10
12
13
10
9
11
11
10
11
9
9
9
9
12
9
11
11
10
10
10
9
9
11
10
11
11
11
10
10
10
11
9
9
10
9
11
10
10
10
10
8
9
9
11
12
10
13
12
11
9
10
11
12
9
11
9
12
12
12
10
11
11
9
11
12
10
9
9
9
11
11
9
9
11
11
8
9
11
10
10
11
12
11
11
11
9
11
9
9
9
10
10
9
9
9
10
9
8
9
10
9
11
12
12
10
10
10
9
10
11
11
10
11
9
11
10
10
11
10
9
11
11
10
11
11
12
11
11
11
10
9
10
12
12
12
9
9
9
12
11
10
9
11
10
9
10
10
10
11
10
12
11
10
11
12
9
11
10
9
12
10
10
11
11
12
12
10
12
11
10
11
12
12
10
9
10
10
10
10
10
10
10
12
10
11
9
11
11
11
10
9
11
10
9
9
12
12
13
11
11
11
11
10
10
10
10
10
10
11
9
11
10
10
9
10
11
9
11
11
9
11
11
10
10
10
10
11
11
10
11
11
11
11
10
11
11
10
10
10
10
10
11
9
10
9
9
10
10
10
9
12
10
12
10
10
9
12
10
10
11
10
10
11
11
11
11
11
10
10
11
9
10
13
10
11
9
12
11
11
12
11
10
10
12
11
9
8
12
11
10
12
9
13
11
12
10
10
10
10
10
12
11
10
11
10
10
11
11
8
12
11
11
10
11
9
9
13
11
11
11
10
9
13
9
9
12
12
11
11
9
10
10
10
10
12
11
11
11
11
10
9
11
10
10
9
9
11
11
9
8
10
11
10
10
9
10
9
9
10
10
12
10
11
9
12
8
9
10
10
10
9
11
9
10
11
9
10
10
10
10
11
9
11
11
11
11
9


==> data/1000-02-leakedInformation.csv <==
dist
2.0220982142857142
2.1802679619032634
4.533333333333333
1.6588983050847457
2.401976284584981
3.415625
1.8496108957052764
1.7626022068746527
2.5913160010720984
1.9251755604158347
1.757338638373121
2.191096071444119
2.3412078373015874
2.549226641414142
2.0350852272727273
2.606113387978142
1.5261390656127498
2.059203223676908
4.298566047762979
2.4922722948607334
2.3925574425574423
2.2244390304436346
1.2520242914979758
1.5859649122807016
2.5666666666666664
2.8092884300090453
1.4149744990892532
2.7211562646622074
1.8176046505842771
3.535425101214575
1.1011743691091516
2.238613571663844
2.301391247413999
1.748176992975707
2.7252620089649984
1.6654444142962053
2.7812450707187546
2.496207183159099
2.6378489349609207
2.7262708052181734
1.6666666666666667
2.1029400664251208
2.276821039465455
2.486307988680547
2.778291007238375
1.797383466506692
2.465364962332354
1.687959987156918
2.0477136185758003
2.206464864644016
2.11231884057971
2.044110308168529
2.7005013177414794
1.4790250755152807
2.6071128552227343
1.3634077439255714
1.807030303030303
1.6111710897797853
1.9318158116120072
1.8860170985369291
2.0835700757575757
1.762113099124984
4.1612175372765865
3.336214251828099
1.7924744623655913
2.59262849016669
5.375679342384557
3.120320855614973
2.475818452380952
1.8303818043131543
2.2286431537697915
2.0870923673541335
1.6645902855024097
2.0668270280444196
2.218396218375548
4.239699870748599
2.027602007866272
1.56071964017991
1.9159977224808882
3.4292167794137605
2.2541106037977396
2.2607170936967194
3.6588272565864495
1.7246031746031745
1.4091671486408328
2.3208356860530786
2.1444873444873442
1.3135257571517978
1.5390250430573014
3.0990571628657593
2.1883116883116887
1.8943242273038536
2.7464091762675733
2.3178193647576943
1.8151908366374307
1.8386943827319613
1.8163609992112035
1.6739628934750885
1.6727559988150489
2.622606120828664
2.339108819169961
2.108163839481774
2.5924524750611706
2.1794449128918125
2.4218727713592925
1.586244235836627
2.721203528297061
1.2958305784392739
1.6349185606060606
2.2299084954412294
3.5506853247722026
2.3140294450949135
1.7926880901405355
2.060299649003114
2.4548931942374566
1.895379062362758
2.8766553548622524
1.5407843948166529
2.3491557223264534
2.6577180632373834
3.5213495873067524
1.7044072476272647
2.2187750624539606
2.5562243852459012
1.3260498252915853
2.3727559988150486
2.893267153287534
2.634656121082529
2.489964912280702
2.399300443338022
2.5942113442113435
2.8212080647140074
2.643084759044011
1.6710021937085295
1.9777268700650736
1.8601175896306468
2.6437328331211907
2.798385164447135
1.829764900627083
2.5869008203656687
3.7745581298230757
3.5053392857142858
1.6727395411605939
2.7217212611949444
4.429717154071774
1.5150390545127388
1.8251002846790891
2.1603394652639505
2.5426283216552092
2.2759170653907494
1.750269416857652
3.175739801031588
1.8326361565106266
3.520142540921374
2.1810290266002714
1.7377300433327603
1.9710943499985776
5.022275977207931
3.13081268821758
1.9980977302543415
5.180423705219901
2.6051837425681734
1.8567708333333335
2.8710739142939317
1.8
2.9417205459770117
2.0430805915396073
1.708713515767776
3.536109431504168
4.432834941160372
1.6132826567885992
2.560407023880925
2.224931977678605
1.923932718579235
1.3660173489969756
2.4282910072383754
1.816392769745215
2.6077267759562837
1.8291980274667745
4.389215867918313
1.715608903332353
2.0903955693429372
2.023470958770444
2.083657334909523
2.1815932605406285
2.689310289566755
3.684582442646958
1.6130739142939314
4.3929355302950555
2.4354475360954715
2.5943466415666587
1.8647441370673954
1.5238772254397253
2.0252413793103448
2.8042001636685354
1.4782727748399922
1.2750855282824591
4.4558894706221075
1.7878109355274043
1.7364590432056697
1.8329893143956988
1.613993057499
3.5158059313386656
1.4330488225225066
3.8948778302839053
2.5764169252771367
2.7342723930481285
2.8040000000000007
3.593929702138657
2.5990259740259747
1.8643470926792378
1.9710688337191913
4.143666730678615
1.4043156672168224
1.7805956622826324
1.8476547842401503
1.6561763477970441
1.649052484347011
2.4452440033085194
2.059873182016956
1.4519762845849802
1.558923438022339
1.551032600262382
2.3855600539811066
1.3619303140436536
3.629631437131073
1.5583378945447908
2.7347788728850153
2.3965411818919318
1.6134559837881288
2.405078661176222
2.861927201357745
2.0817196038251358
4.041446956979691
5.440290178571428
2.0993769880481836
3.023581336696091
3.1837725956995904
2.832676042254848
2.440994524044796
2.382674323505546
2.5079365079365075
1.4963393414596975
5.48475545341917
1.831786616161616
1.5773055174560155
1.6597625891265597
2.3597282347282347
2.1195585356672315
2.946189120809614
3.2278645833333335
2.6542448292448304
2.308986192709643
7.492101037549406
1.9413192186013584
2.5684762845849805
2.6938564365946296
2.931211745244004
4.207011884550084
1.6405261857707512
2.9121333788568284
2.111765069169961
1.214654273380233
1.397368059476755
2.5032467532467533
1.8853713899352844
2.683135704874836
2.029102383852062
2.32662746610115
3.469433198380566
1.8995349035671616
4.4703109355274036
2.3177489507285767
1.884624901307517
4.692160278745644
2.7561491282929027
2.3778852877491956
2.090599385245901
2.6265331172797444
1.6372242647058826
2.546114777432712
1.5726315789473686
2.4515832509881426
1.1171474748374697
1.9053532674222327
1.7699052739375318
1.5816519808817628
1.9387501831052114
2.819732832348475
1.7261822272079312
3.2818343253968254
1.9546078635323485
4.285647984877766
2.260504170893587
2.3995770382805035
3.5237139694928015
2.131977300976017
1.5720890071390798
3.6347083071616177
1.3751301472722806
3.103952569169961
7.175686401745451
2.668698204327567
2.723795296918128
1.1065744681299547
2.953818538082425
2.4918241518445328
3.9421274961597543
2.7466363636363638
3.1458289532561006
3.623662587907123
1.9068017438136287
1.934838681849551
1.5398563908855618
1.6873045413367993
2.4665300546448083
1.7144961654934754
1.490543537078863
4.147899883113932
2.637552332761061
1.7156560005425094
3.199561237310783
3.4684210526315797
3.54269762495569
1.586244235836627
3.553315570299265
1.7435086991812534
2.404360913477833
1.878759965163797
2.1252269558499
2.638204516558066
2.549002250768556
3.33257896066426
1.7252008165030104
2.6476212752521584
1.9131656698564592
2.155363671972368
3.0793212848827256
2.521970664438383
3.0590830180838164
1.738707180665135
2.7380791565850995
1.62626406709529
2.878575105083329
2.5134791581728595
2.088350521355672
1.8744485294117645
2.430237974902266
1.6352232162291587
1.906893406123188
2.01374878957069
1.787626116573485
1.3422540623627581
1.9160173489969758
2.0254137845849804
4.395665297156571
2.3092443555008213
1.3721728603603602
1.3697662410526419
2.692754162353347
1.7152378430185633
2.2364594412114984
1.5775179035769538
3.4065521774421232
2.12888567315442
1.9139371105043275
3.318959706959708
2.537064003883226
1.8969458903669432
2.1721020050816318
2.0149190133785764
1.4361804013756476
1.4197269303201505
1.6383132898559396
2.342282899500291
4.452631578947368
2.0104866600790516
3.6006978754940726
2.6174394880481837
2.8167469956943645
3.641487741744208
1.01953125
1.7196356275303644
1.4979170642184543
1.921874222712426
2.979412302840078
2.6882341277563175
1.8548833280540595
1.6932453126880247
5.083721503164215
2.3833267605937407
2.444815811612008
3.5595326716294458
1.5731568401405356
2.6838407173513006
1.37380574418673
5.243310789800995
2.549801175860226
1.158906388050738
2.152910902503294
1.4925805256804214
2.436699948796722
1.081886574074074
2.767945984363895
3.045974349472991
2.901577996715928
3.3538967343714203
2.3185284235579915
2.0324680385624183
2.3609228170203775
3.007426400225161
2.481893691008445
2.116536196911197
2.3543673830698286
1.3961538461538463
1.6105450390431135
2.8851689670194234
2.1362509279743778
4.217690877204154
1.5912859025032937
3.1364701460964093
2.1017518939393938
2.2896782286074475
3.6502188868042524
2.0530409034373585
2.2498023715415023
2.2751421236016878
2.021584073090132
2.0351133218956683
1.7487938596491228
2.346701171021358
1.9716174195559528
1.4039705264238371
1.6265879769504326
2.350075312350355
2.2398503542433725
2.2398428335489418
2.0124529505582136
1.8083413010604215
1.8692404087140928
2.568711577868852
3.335375179662728
2.5065205727691047
2.4414175879397995
4.303643078439275
2.3691376237015183
4.0521240698004775
2.110256364955525
2.0879137845849804
1.0311525392170555
2.8177652385232532
3.6142167121901623
1.7400918148880105
1.7769495123800558
2.6572878925120773
1.6091761509274682
1.339857322102985
3.505633625371573
9.091025641025642
2.345052083333333
2.605407231892799
2.6029476147343003
4.007858819169961
2.1455093050796172
2.8496462931522353
2.4438285710364513
2.0618479880774965
1.7303030303030302
2.5768833987628814
4.396556372320378
2.07014896322262
1.9943414639406483
2.1002393977775977
2.928368052988546
1.9860864941510104
2.1596315197830385
3.331511470985155
1.7427803674937488
2.368292241733083
2.414981444886674
3.023079877112135
1.2022290308203627
1.4507927644043797
2.7679836195262695
1.7563106740150503
2.241749698067633
2.412274016306274
3.261466114067814
2.7112949782786746
2.510363497228659
2.3873902280860015
2.175880500648302
1.6461095289746899
2.1390687031197393
4.2174401857036825
3.7310445401592944
1.4803801264745071
2.850935707375742
2.5287545787545787
2.0902318875405497
2.394327504567202
1.5117573483427142
1.8817726793108798
2.6409598657276674
4.192489687212142
1.9865793584044213
3.50732672431042
2.665398095126245
1.9493601377448924
2.8769364925646066
3.7614976894908163
2.0439833449806546
2.5909570193794185
1.6964739475329977
2.6420214618431936
1.7397435897435896
2.241405995438253
2.0637480798771115
2.3353096179183144
1.5865940585280343
3.6896392703422825
1.3242657926868455
2.464784680830317
2.3657326413423974
2.712285646985946
2.4051853577622744
2.175287356321839
2.458663315401124
2.5336680560818485
2.8428853754940713
1.1334806271775264
1.867862941055132
1.9132253711201084
2.6780419401387134
3.846599051246987
2.378561736770692
1.1774363883399206
2.367967384571137
1.808368970115303
3.2476187390656386
1.8988496883233725
2.078494940563906
3.6401813633520947
2.1146301307388264
1.8307279952016793
1.8764073807100858
2.4265072159809002
2.321659840658557
3.574452569169961
2.193612313996745
2.1563108314794213
1.6901864527780106
4.148852642358584
2.06171875
1.1864380901405356
1.9097165991902834
2.3714081722350238
1.6579251591811908
4.013148586497549
2.632036102484472
1.8636950345849803
1.2016869381279747
2.354915750915751
1.616869637759583
2.7208435237843656
3.3785666986742373
2.7291527891346403
2.112286486618632
1.6708589191605496
2.605781450374983
2.401953899864525
2.4225371120107964
1.9550126502213792
2.7833883992074786
1.232936507936508
1.873286596906997
2.525461354052687
2.1744948485817255
2.416009170041428
3.085218292258967
1.5416084860173576
1.8653724747474747
3.990641711229946
5.139200436738637
2.431035902503294
2.0509297156003803
2.031024531024531
2.928070345690194
1.2075133165124756
1.7160010240655406
4.412400137008832
2.363267925912341
3.37484654172406
2.558200669830882
2.35963597805703
3.5770955985421917
1.8542771464646464
2.013762701377237
3.0783760664377207
2.9734522535133956
1.2706398828958254
1.8297849056930864
5.334636124109808
1.029144572650515
3.20022304580757
3.369518898221345
2.5889930574989997
2.508064516129032
2.0843393660988774
1.867476365546218
1.544070564516129
3.477801431622317
3.5110739577451535
2.609671420009167
1.7669113495200448
2.032466974973393
2.733745841769018
2.194062333959697
2.0812540009463105
1.5526727575109611
2.8411458333333335
1.8100902451521648
3.6275045537340618
2.3631224972898823
3.341226775956285
3.286111111111112
1.7398268728064994
3.291666666666667
1.926693452380952
1.7040000000000002
2.7181940866151386
2.0685098602585863
1.966492657669128
2.5389544930875574
2.9791782542935206
1.418544466403162
2.5025886194029847
2.1166070791953144
1.9208461439640172
1.8298807808780906
1.444245407719309
4.272411024362094
3.7273045366795374
1.8689699302810714
2.945833714721587
2.879380182434443
2.8116080156402736
2.6099027034086455
1.8534179846582588
1.91266562899106
2.612062064190856
2.6618861668925846
1.9620087514824356
7.179708056701571
3.343688576788301
2.537896123708481
3.0782375267970794
1.7937463584315712
2.280195981554678
1.3343528789464116
1.2872573867439083
1.387941196865682
3.1639348533232106
1.9642533058638671
1.3560655169542883
2.32663483469935
3.6317244761653176
2.65162746610115
2.3179936006022963
2.442832906188423
1.6397096095276267
1.913270063270063
2.2549019607843133
1.1758944834514624
1.6473330236056725
3.3499821428571432
1.7540551575537988
1.9641814568013052
3.0076923076923077
2.6232697127433973
3.6365392781075054
3.5711682037769
2.98839134630917
1.543889743119525
4.379655870445343
3.2124542124542135
1.5215183329881152
2.00714172979798
3.6444034570478725
2.7854960802427073
2.222723216229158
1.6222213358329511
1.5590997581263641
2.2261142696202114
1.7996944426054615
2.2861036403088546
1.5995521134401705
1.7530450565436977
3.537959987156918
2.9208097030553657
2.2949628460939575
2.5323934426229506
3.1850888076270083
2.130088477207931
2.065565031982942
2.845853689884499
2.209109934581203
5.272363379713651
1.6452999562107722
1.7473992904814357
6.563564655529929
2.2522254556725136
2.290778771784714
2.631747638326586
2.903036293144625
1.3809729921730196
1.7850877192982457
1.9936413431769466
2.4501434720229556
2.9185273006839116
4.589490141864981
2.2314681831546688
2.7711262751585326
2.799781486646648
3.5053607430875577
2.1925283416759362
3.24877190766483
1.5952821387880811
3.1573955320042284
2.463781628999021
2.6424014167814542
2.4382201694613586
3.7057060778180633
1.316820377689943
1.557835779715263
2.1359070753807594
1.1623721106479727
2.0909189284595784
3.0727521723445634
1.2306443350079324
1.8039176270883588
1.64705662442978
1.8376084860173574
3.360118636177686
2.8137838140373566
2.0767323369565216
1.961483099311812
2.632936507936508
1.2019097901562412
2.394487454469305
5.2176768006564265
1.5158730158730158
1.5152789215712505
2.5533732482367286
3.025203804347827
1.5190032475013218
2.5233846153846153
3.6708778544110356
3.8135691280129334
1.6620475550456666
2.0760094113536733
2.29765478424015
2.923795296918128
1.6866396761133604
2.3127450980392155
2.521576117713639
2.070629669859451
1.4779416537056604
3.179634615384616
1.10570938943007
2.5836935464897426
2.5250000000000004
1.4035169544414396
2.988403179061839
1.4468786002304146
2.3129413993838273
2.071054871054871
1.3711514292159452
2.5872155659859466
1.7069931393453988
1.5651946242547061
2.037738577212261
2.4390288978494628
1.2749338301444995
1.9076438511497935
2.039404539800995
2.5130290678524383
2.6651940485362102
2.0635960117929115
2.760646014678273
1.3885906457642467
2.968946557399477
2.1891388281481152
1.8070806349119735
2.179560860595343
1.1797235221674875
3.6481359381500975
1.9803956420131001
7.0058825345849804
2.545429444010806
2.6744939271255057
1.8304751089731834
2.581388484473784
4.756782464846981
1.4583333333333333
2.5148056393454
1.6614870509607353
1.8210186513629842
1.6845949302810719
2.0272645129964344
2.3400584795321633
2.3338164708854365
1.1514778325123152
1.9374764728025595
2.105618278415445
1.867575118250191
2.184642479188872
1.2057097346139622
3.1002865334391165
2.2526315789473683
2.748043355136888
1.5460069444444444
2.234209280303031
1.929809437873954
1.4533816425120771
1.6450520833333333
2.2070058243859756
2.5753919860627175
1.8768885158487214
3.083333333333334
1.5319038684892343
2.411074741985068
4.184564054619649
1.7367573483427141
1.6314436415018623
1.4864311315924223
2.9225944306589464
4.123158666156778
1.385154372798789
1.8630428711073874
1.5599027034086457
1.332927145449831
1.334711520322726
2.3231444883618804
1.0400918148880105
2.037734766139658
1.8420440276424048
2.095118679663101
2.276464378582478
2.7779865819040714
1.6597588005764514
1.611968766001024
2.1433730381374545
2.3071710897797857
1.4750401645138487
6.257417531071862
2.3215538537549416
1.430787732358191
3.7150165623849825
1.9796586059743952
2.7351543727987884
1.2877545537340618
3.1084640563241113
1.6723172361258327
3.2333333333333334
2.0374439371310733
2.9005853051088186
1.13915012828514
2.9049702419821264
1.8466184045110536
3.3224358974358976
1.3745308057924663
1.9767000222712676
1.8218290691877648
1.6804628609689192
2.149333722410866
2.038826299930278
2.3340755735492573
3.35792349726776
2.3336805555555555
2.8333333333333344
2.681691381987578
1.6372145590086362
1.4235167748917747
2.3180197701023233
1.7955729166666667
1.507634271969043
1.4593629298710973
2.834156655844156
1.5251010917837078
3.1020646586203657
1.9837752855049122
2.8063602308157662
2.18363005442625
2.7580002802297883
2.7275132275132274
2.298679891027557
2.140829799992445
3.5343040998368345
8.15952380952381
1.4583973374295955
2.211625482625483
3.14571352905569
1.8104474385729457
2.562388392857143
1.7373226147342997
2.2418515374227823
1.5112010796221322
1.7451294030458033
2.046130952380952
3.004
1.2969954416731027
2.3121065749970735
1.8546706462435716
1.8644156079127403
3.040003385574631
2.1370603898692373
2.269316648264016
1.5307190902156576
1.2804483065073566
1.6204343744666325
3.6996143092512748
2.047028367918314
3.1321323947768107
1.7611286302514604
2.2212949497620302
2.243582733056417
2.897043191323
2.2142857142857144
1.1744791666666667
2.046818573048081
1.8520919381328396
3.1094272215239953
3.0551029440765807
2.114906832298137
1.4869601621716908
2.6482518187599857
2.8674677511500706
1.949712703341592
1.296169884169884
2.9049947562507876
2.166659408382858
3.318334297281665
2.3476322326526136
1.7818029650884746
2.6399134440876733
1.5598879842081712
1.1519596308207176
1.6055222549271462
2.4233095661205324
1.8314344775666
1.7405154815833437
1.2236138201040254
2.1242115607969265
2.7620983352690667
1.3349762845849802
2.877232549738193
2.8954594709585626
1.9909090909090907
1.350373298199385
1.9050879256272402
2.729371951878011
3.6572771157883786
3.1523181352459013
1.7233468286099864
2.2787123956960915
2.4023080230219818
2.899131330561875
2.6146072369659326
3.1404894735397457
2.5473427157637674
2.062582345191041
1.8336158192090395
2.0354901734738693
4.307319806898276
1.2883455354193398
1.9117408906882591
2.3212842535473106
4.582228979375991
1.8171007284114538
2.0167448945981556
2.608861898335582
2.108391122429712
3.3074824782786743
1.9986776734738692
2.481684027777778
2.859050867331905
1.5588435954289614
2.834278002699056
4.388439354236318
2.533152235427278
1.5764554512516469
2.520375288208169
1.7384827586206895
2.417086495480892
1.6073713834304337
2.5665187767970794
1.8310933480770435
2.489102564102564
2.9451320609215346


==> data/1000-02-outbox.csv <==
dist
5
9
8
5
8
9
7
7
9
8
6
8
9
8
9
8
10
10
11
9
11
10
3
4
8
11
8
13
7
10
9
11
17
9
10
12
8
15
9
9
3
10
8
13
10
8
14
8
9
11
6
10
12
9
8
10
7
6
14
7
8
9
10
12
9
12
13
5
10
12
11
6
10
12
12
20
11
6
10
14
10
13
12
5
8
9
9
9
7
14
7
15
12
13
8
9
9
9
5
13
13
6
9
13
8
8
12
6
8
8
14
13
13
12
8
9
14
6
10
10
18
10
8
13
8
7
10
18
8
7
13
9
14
8
9
10
12
11
11
14
14
9
7
12
15
7
9
9
11
10
7
15
9
17
7
11
8
8
10
14
9
11
10
11
6
10
11
6
14
12
8
13
12
8
7
6
10
10
8
12
9
14
12
11
8
10
15
6
13
10
13
7
12
6
17
13
5
16
10
6
12
9
11
7
13
12
9
7
8
13
9
9
12
5
8
7
9
11
12
11
4
7
13
13
7
17
9
15
17
12
8
10
11
8
12
16
7
17
12
13
11
7
9
15
10
8
7
9
10
10
10
14
11
15
12
8
20
9
11
12
13
8
7
9
9
8
6
14
11
11
8
12
13
12
11
11
12
10
14
7
7
9
10
11
11
9
9
13
16
8
14
6
10
8
12
13
12
8
15
11
6
14
13
10
7
16
11
17
9
12
15
11
15
10
10
7
8
11
9
9
8
11
10
11
7
18
8
9
8
9
12
9
12
8
10
8
12
15
15
15
8
16
8
14
14
8
8
16
7
10
11
8
5
9
10
14
12
5
8
11
6
14
5
8
14
10
14
10
11
12
10
8
5
7
16
9
10
17
14
9
12
4
14
10
16
12
13
11
9
12
14
9
13
7
14
8
11
13
8
13
9
13
4
7
10
9
14
9
10
10
17
7
13
9
5
7
11
10
10
6
11
10
11
11
6
7
10
11
10
5
10
13
12
12
12
10
11
7
13
10
10
13
12
14
10
8
11
13
9
5
9
12
7
12
8
12
10
14
11
10
17
14
7
12
15
13
6
4
12
11
12
12
9
13
9
13
12
11
12
13
10
10
6
14
14
9
7
13
8
9
10
8
12
11
14
12
9
14
13
10
12
5
11
10
17
11
11
13
9
12
14
13
14
8
9
7
8
14
6
12
11
8
10
10
17
12
8
11
12
7
10
12
10
12
14
5
12
16
10
10
9
8
13
8
6
11
10
9
10
6
9
8
12
7
6
6
12
13
15
9
8
9
12
10
18
11
14
13
10
9
13
8
12
13
8
11
15
10
8
12
5
10
11
11
8
10
7
11
8
12
13
15
10
13
11
10
9
16
14
19
6
9
11
5
13
11
12
6
18
8
5
15
11
16
12
10
13
9
8
7
6
7
8
9
14
9
11
6
10
5
11
11
11
10
14
12
10
12
12
9
13
18
14
7
10
11
8
12
10
8
13
13
9
13
14
9
12
9
15
8
9
5
12
14
10
13
13
9
6
16
10
9
9
11
9
16
11
11
4
11
16
9
17
9
10
9
12
11
12
12
8
7
9
10
11
8
12
12
13
12
9
10
14
10
7
14
10
11
9
8
19
14
9
8
12
8
5
10
8
13
12
13
10
10
15
12
13
7
12
7
15
9
11
7
8
12
6
8
14
9
8
7
7
16
14
7
8
9
10
10
14
4
13
10
14
10
7
14
13
10
12
8
11
8
9
7
14
7
11
7
11
7
9
18
7
13
11
11
13
10
10
6
12
9
14
7
14
15
10
9
10
18
8
10
10
7
14
9
9
14
14
9
15
12
4
11
8
9
14
14
12
10
3
9
15
7
11
5
16
7
9
11
8
9
8
7
11
8
11
12
9
15
13
8
10
10
12
10
6
11
7
10
6
10
5
11
9
9
8
12
5
6
13
7
6
12
14
8
15
6
10
8
11
10
11
12
15
10
10
12
11
11
10
11
7
8
15
9
9
9
9
12
10
11
10
7
9
9
12
9
12
8
12
8
10
12
14
11
14
11
6
10
11
11
8
9
13
11
12
8
7
7
14
11
11
10
12
8
11
6
6
14
10
11
10
14
8
14
5
6
12
8
14
13
5
10
10
17
9
8
15
12
10
12
7
10
7
6
12
14
14
10
7
9
9
8
13
14
7
8
7
11
11
12
6
10
9
12
12
13
10
8
5
9
15
9
7
14
13
11
16
12
8
13
7
6
10
10
9
10
10
5
7
6
11
8
11
8
6
11


==> data/1000-02-receivedInformation.csv <==
dist
2.430419478670632
1.7691658083506183
0.4776868958150997
3.6979982821812056
3.015197554382364
1.3152951691858616
2.210666077847755
2.4471402263342883
1.9007098183852549
2.9088938946450478
1.6145117009978558
2.7233035668609564
5.406331615514539
1.9807859440403486
1.475230388484793
2.4615193113016076
2.650709818385255
3.472979305288121
0.970895669146823
1.5497446696178483
3.3521764703056274
1.4791420268123925
4.062475360145726
2.9402531379235035
2.4591514664602823
1.8485308877156976
2.9336137409739385
2.6041647864736017
2.73222746453628
0.7639003240706896
4.490756598116795
2.728946117200522
4.095464081950237
2.01745264082278
1.223303566860956
4.227686895815099
1.6593193274484843
3.543236377419301
1.7237833474655355
1.9068306391394545
5.628185977968275
2.728946117200522
2.3652014570148245
3.1105332644239563
2.8396459719547877
2.7154500141322027
2.9336137409739385
3.220895669146823
1.749494043051432
3.0804735596676216
5.083563721818126
2.568060463206702
1.4987662797065324
4.143866597757289
1.7398732757434154
2.401275083583899
3.946848341994581
2.4422272279783814
1.9581363188874725
3.4573620289554716
3.900552531891921
3.5008181331269492
2.129755282724837
1.8938665977572902
2.034748259746237
3.0752228950317106
1.9621307486169035
1.2801816753279136
2.449184212438617
4.413515008661247
3.4934731400665826
0.961519311301608
3.2014149264129044
2.708128289467678
2.7164113362845153
0.6077818458308976
2.889663293695552
1.780708842349796
3.619426853609777
1.0806861428737744
2.201442355333047
1.23222746453628
1.4647997514407052
3.472979305288121
2.5215464244434753
2.1434089102005287
2.3821603942273373
3.2731330847740385
1.9068306391394545
1.227114714302346
2.03251754577195
3.7584688157776314
1.701393796540035
3.3100755768671957
2.580686142873775
3.3813872560077494
2.04711309067048
2.5445665363799037
3.4593193274484846
1.5151975543823644
1.7319618358525284
3.583563721818126
3.9059699180368614
2.7506321392423367
4.086122546292912
3.738798006926211
2.2147205893410824
4.798766279706532
3.4600763414157303
4.379755282724837
0.7014423553330478
2.9402531379235035
3.5670413552957596
2.2926526607818176
1.2053940440042414
2.4610202291484327
1.2487052296454824
2.9568306391394548
2.906662199337636
1.9397997514407053
2.210666077847755
3.2430604632067017
2.314511700997856
2.238798006926211
3.249595497965637
4.086122546292912
2.500230388484793
2.572131340259544
2.7202119188941074
1.3896632936955515
1.6512750835838992
1.1924838747926902
2.5215464244434753
1.972996627028885
3.5685343758945733
3.543236377419301
1.5100755768671958
3.3100755768671957
3.0164113362845155
1.9721383898138263
0.900374688629093
2.1320996130398657
2.1708688588129204
3.814511700997856
0.8658508791052835
1.9068306391394545
4.770612783867189
2.726822615432813
2.01745264082278
1.7084179407267561
1.4208956691468229
1.780708842349796
3.619426853609777
1.710335944518868
1.9593193274484844
2.6041647864736017
2.04711309067048
0.43879800692621085
2.0670413552957596
3.8890109808243487
1.4099030440859674
1.3887528120039656
2.5776868958151
1.7430604632067017
2.725060557369373
1.7430815930795707
4.490756598116795
1.7237833474655355
0.9591514664602819
0.8375941185343712
3.7708314531402687
1.435832475017285
2.2749567558970085
1.9943535624817665
2.563888396197212
1.2811783676645225
4.576806473399915
3.4339654725756703
2.7506321392423367
0.5436692778522011
2.8574232647834625
2.6924838747926905
2.4422272279783814
2.29420256099418
1.4568306391394545
2.2749567558970085
1.2917512740600894
3.201393796540035
1.060075576867196
2.7053940440042417
2.6752060882551403
4.127686895815099
4.547636584703527
1.4987662797065324
2.419455879626245
4.086122546292912
3.597086145337299
1.656331615514539
2.1708688588129204
4.587594118534371
2.04711309067048
1.5583938907027062
3.21308861605817
3.1334688157776314
0.8507859741561135
1.8487833474655355
2.097086145337299
1.220211918894107
1.4771999310906234
3.687279450533855
3.5151684800944674
1.5497446696178483
1.5084688157776311
2.8056776474910152
1.5100755768671958
3.241660044629599
3.177279115223177
3.471619307489447
1.5798797577768087
2.5445665363799037
3.619426853609777
2.050551089735899
3.091660044629599
1.8497446696178481
3.3897054848517234
1.8986285025191951
2.037594118534371
1.0647997514407053
1.9721383898138263
3.5151684800944674
1.6593193274484843
2.463779757337147
2.01745264082278
1.8361225462929116
0.6063316155145387
2.708128289467678
0.7106660778477555
1.4946409769497924
1.810075576867196
1.8918970551514596
2.5875355254795873
2.734608416917232
3.015197554382364
0.8281859779682746
1.7691658083506183
1.2981330847740387
3.220895669146823
2.500135482444298
2.8172191985585875
2.431312638621454
2.197998282181206
1.9668021491109644
1.5596129245389114
0.8930875313419357
2.78039266833673
2.433613740973938
1.6418727549218066
2.7689457818898435
0.5189457818898433
4.000230388484793
2.8574232647834625
1.8986285025191951
2.5875355254795873
3.900552531891921
3.7584688157776314
4.763472817505075
0.9252303884847929
2.5445665363799037
2.725060557369373
2.1630886160581704
1.9668021491109644
1.8781859779682748
3.7584688157776314
2.3066369001942895
0.8416600446295986
2.9612332030465707
4.127686895815099
4.227686895815099
2.037594118534371
3.981961835852528
0.9491842124386168
2.78039266833673
2.4005525318919205
1.8276868958150998
2.7811783676645225
2.7363340061428216
2.875985994115151
3.1672988059090037
1.5813872560077493
2.5776868958151
0.9143032513701946
1.5535452522274402
0.8416600446295986
1.819426853609777
1.739995532670969
1.031331615514539
2.5445665363799037
3.239873275743415
1.908556228365044
2.7942025609941803
2.4168970551514595
0.9699718571594886
1.8813872560077494
1.0680604632067017
2.9402531379235035
1.819426853609777
3.030785944040348
1.5258172081260235
1.9600763414157303
1.910139806733249
0.7943624485565101
2.3155607978696136
2.483708021962426
2.9791420268123923
1.7901639724727878
2.543945781889844
3.0164113362845155
2.449184212438617
1.0134728175050756
1.0638883961972119
3.981961835852528
1.4521147143023458
1.0726304224127192
1.486423653605331
2.2252303884847926
3.209903044085968
2.1434089102005287
2.481961835852528
2.0122839964669197
3.274244398864892
1.5073620289554712
0.7942025609941799
2.039019476207108
3.4968483419945806
2.653090320271998
2.4422272279783814
2.4143032513701947
2.0122839964669197
2.484043151718588
0.9637797573371464
2.916160709718099
1.000135482444298
2.543945781889844
2.201442355333047
2.1708688588129204
3.015197554382364
1.8986285025191951
1.6968483419945803
3.5008181331269492
4.062475360145726
4.127686895815099
2.401275083583899
2.9336137409739385
4.575222895031711
2.572131340259544
0.9272791152231766
2.7487052296454824
2.4143032513701947
2.8024991416839518
2.1872794505338553
4.709903044085967
3.2731330847740385
2.7284875961630326
2.1434089102005287
2.7053940440042417
2.7811783676645225
1.2262795912055782
3.649448512497564
3.472979305288121
1.4946409769497924
2.875985994115151
3.4934731400665826
3.6979982821812056
3.274244398864892
2.3821603942273373
0.6635150086612472
2.9358324750172846
1.8485308877156976
2.963752812003966
1.2363340061428219
1.9209274518677044
1.8485308877156976
5.879755282724837
4.763472817505075
2.726279591205578
1.6922272279783817
1.780708842349796
3.4593193274484846
3.249595497965637
0.8276868958150997
4.58047355966762
3.047636584703528
1.9882130911101419
3.2103359445188677
1.521619307489447
1.881466418107372
0.6819618358525282
2.650709818385255
4.077114714302346
2.5776868958151
1.8986285025191951
2.563888396197212
1.5820385629788156
1.610533264423957
1.375230388484793
1.2154500141322022
1.6022791152231766
1.5164113362845149
2.1708688588129204
1.6593193274484843
3.3897054848517234
2.913515008661247
1.9581363188874725
2.8024991416839518
3.091660044629599
1.7093193274484844
2.568081593079571
3.4968483419945806
0.9995954979656374
2.149448512497564
1.6968483419945803
2.715197554382364
1.5645117009978557
1.2297552827248368
1.5151975543823644
2.451565164819569
3.8890109808243487
2.149448512497564
2.580686142873775
1.84436244855651
3.1197569869386643
2.906662199337636
2.127974310283126
2.7138050564804934
4.268945781889843
1.9438665977572902
1.972996627028885
2.808539421588473
2.889663293695552
1.9007098183852549
1.4398732757434154
1.3540903459037135
1.972996627028885
3.2430604632067017
1.0487662797065325
3.2731330847740385
0.7407565981167955
2.9358324750172846
3.4600763414157303
3.9584179407267563
1.5110291152231767
1.8240899314501289
1.8641192773736819
3.274448512497564
1.5585637218181263
2.568081593079571
2.889663293695552
1.147845034331189
0.7408663938359479
3.738798006926211
2.563888396197212
1.5848984981529026
1.7319618358525284
1.5813872560077493
2.746546424443475
2.425230388484793
2.149448512497564
1.5596129245389114
2.7138050564804934
0.8697569869386644
2.7154500141322027
3.5325175457719507
3.2946409769497924
0.9313126386214542
3.9584179407267563
2.7487052296454824
3.3297552827248373
2.063718050204205
2.9336137409739385
3.177279115223177
3.0752228950317106
2.7942025609941803
2.7271147143023464
1.6145117009978558
1.9581363188874725
1.9182318314862359
2.3066369001942895
1.4049878914740463
1.3226365847035277
2.034748259746237
0.9471402263342877
2.650709818385255
2.037594118534371
2.916160709718099
1.2468483419945804
0.8485018134278003
3.0164113362845155
2.149448512497564
3.091660044629599
1.5604480476356792
2.063718050204205
2.580686142873775
2.3155607978696136
1.213805056480493
0.872352809540441
1.4303847168708719
1.2393032513701945
2.4610202291484327
3.430566990737356
2.473783347465536
1.3887528120039656
3.0164113362845155
2.446848341994581
1.9721383898138263
4.128185977968275
1.739995532670969
2.9568306391394548
2.7363340061428216
1.5307859440403486
2.0347271298733682
2.0968061508384093
4.654879757776809
2.564799751440705
1.7093193274484844
3.0164113362845155
3.619426853609777
2.847233657404023
2.564799751440705
3.6604480476356795
1.8897054848517232
2.8574232647834625
3.348783347465536
3.091660044629599
2.73222746453628
1.7468483419945804
1.3024991416839515
3.5670413552957596
1.489297089079386
2.7506321392423367
0.7230388181850568
2.734608416917232
4.798766279706532
1.2297552827248368
0.98520104256124
2.500135482444298
3.015197554382364
1.7946409769497924
1.4612332030465707
0.7934096747490639
1.4637528120039656
1.0680815930795706
1.4634728175050755
0.9048797577768085
1.7319618358525284
3.6979982821812056
4.077114714302346
2.2971383898138265
3.6604480476356795
1.5610202291484332
1.2289461172005216
1.9943535624817665
3.177279115223177
3.065168480094467
2.728946117200522
2.7149990223592195
2.9615193113016076
2.9402531379235035
2.726822615432813
3.687279450533855
1.4049878914740463
4.1314664181073715
3.1548797577768086
2.563888396197212
1.9581363188874725
2.334151466460282
1.8497446696178481
1.2942025609941799
1.8986285025191951
2.401275083583899
1.3896632936955515
1.6968483419945803
2.425230388484793
0.6075777321982255
0.47083145314026875
1.357423264783462
3.6604480476356795
2.3155607978696136
1.3472336574040227
3.539019476207108
2.867484799793616
0.7976365847035279
3.241660044629599
0.8049526408227803
2.7276868958150997
1.9068306391394545
0.872352809540441
1.8918970551514596
2.9402531379235035
2.9907565981167954
2.7942025609941803
3.7392970890793857
2.4422272279783814
0.45846881577763143
1.5258172081260235
1.4521147143023458
1.2151975543823645
1.5583938907027062
1.7084179407267561
2.728946117200522
1.9438665977572902
2.473783347465536
0.8054717231471594
1.2338858652252542
2.050551089735899
4.810075576867195
5.2621307486169036
1.8406953622888045
1.6418727549218066
2.3066369001942895
3.065168480094467
1.3024991416839515
2.8396459719547877
0.7906953622888045
1.489297089079386
1.2149990223592197
0.9515651648195692
4.575222895031711
0.9827818458308976
2.8172191985585875
2.430419478670632
2.2708314531402687
2.78039266833673
2.431312638621454
1.4398732757434154
1.4495954979656376
2.8574232647834625
1.8986285025191951
3.220895669146823
3.3813872560077494
3.0164113362845155
1.8986285025191951
1.9530903202719978
1.880969918036861
3.0848984981529024
1.7744485124975642
1.7430815930795707
1.3674847997936153
1.0215464244434753
2.9088938946450478
2.2749567558970085
2.467217756402566
1.8521764703056272
2.6924838747926905
0.38633028292372523
1.4634728175050755
1.1752060882551398
2.739664948847872
4.619756986938664
2.2252303884847926
5.2621307486169036
4.086122546292912
2.473783347465536
1.2942025609941799
2.050551089735899
2.2971383898138265
3.901275083583899
0.9018677092279065
2.334151466460282
0.9672177564025665
3.6979982821812056
3.2731330847740385
2.7506321392423367
2.568060463206702
2.3066369001942895
4.268945781889843
1.5414616228010116
3.480785944040348
4.095464081950237
1.2223443141576817
1.2465464244434754
1.881466418107372
0.8141192773736818
3.0875941185343714
3.539019476207108
0.830473559667621
1.2284875961630328
3.4339654725756703
2.8024991416839518
0.574993377962932
1.5820385629788156
2.867484799793616
2.580686142873775
2.715197554382364
2.401275083583899
4.153090320271997
2.5624753601457253
3.3100755768671957
2.8024991416839518
1.4208956691468229
3.263472817505076
1.7742443988648922
1.1752060882551398
1.225060557369373
1.9943535624817665
2.050551089735899
1.3540903459037135
1.4495954979656376
0.7861225462929118
1.8406953622888045
1.548332355692553
0.3765697107526341
1.5249567558970085
1.84436244855651
1.0439457818898434
2.64386659775729
4.709903044085967
3.946848341994581
1.749494043051432
1.4066621993376358
1.375985994115151
0.6902531379235034
2.4615193113016076
2.4584179407267563
3.2987662797065322
2.073206609076748
2.473783347465536
1.3719991696695353
3.7584688157776314
1.2268226154328128
1.4336137409739382
3.249595497965637
1.9573620289554712
0.791469652220806
3.0585637218181265
3.4721383898138267
2.7284875961630326
3.539019476207108
2.5776868958151
3.906331615514539
3.5174526408227798
3.091660044629599
2.5231330847740385
2.7164113362845153
1.7416600446295987
1.971619307489447
4.000230388484793
3.4968483419945806
4.654879757776809
1.7430815930795707
1.5645117009978557
0.6012750835838993
3.472979305288121
2.9402531379235035
2.2392970890793857
1.475230388484793
3.3521764703056274
2.0151684800944665
0.7672988059090032
1.395808693479059
3.2103359445188677
2.726279591205578
3.091660044629599
2.0347271298733682
4.829755282724837
3.4721383898138267
2.4471402263342883
3.091660044629599
4.619756986938664
0.9336137409739383
3.458136318887472
1.4088938946450484
1.548332355692553
4.413515008661247
1.4161607097180988
2.073206609076748
3.177279115223177
3.7708314531402687
3.901275083583899
3.270612783867188
2.7202119188941074
4.810075576867195
2.889663293695552
2.01745264082278
3.1105332644239563
4.575222895031711
3.981961835852528
1.8641192773736819
2.29420256099418
2.0685343758945733
1.6334688157776311
2.484043151718588
1.9030903202719978
1.3396459719547875
2.6752060882551403
2.419455879626245
4.587594118534371
1.9138068930009544
2.8056776474910152
0.5801365933909979
3.220895669146823
3.7392970890793857
2.4093193274484848
2.7271147143023464
0.766411336284515
3.239873275743415
1.9581363188874725
1.5798797577768087
1.780708842349796
4.127686895815099
3.348783347465536
5.879755282724837
3.230384716870872
3.230384716870872
3.5685343758945733
3.4573620289554716
1.8549526408227803
2.04711309067048
2.463779757337147
1.4402531379235035
2.3652014570148245
1.3472336574040227
3.0216193074894466
1.5485308877156978
2.401275083583899
2.451565164819569
2.0122839964669197
1.5485308877156978
1.730384716870872
3.430566990737356
1.569667339476155
2.650709818385255
3.0585637218181265
0.8151684800944669
3.539019476207108
3.649448512497564
2.4591514664602823
1.7901639724727878
1.3694268536097771
1.9721383898138263
2.3155607978696136
3.2946409769497924
1.7735864712568368
3.011029115223177
3.480785944040348
3.030785944040348
2.963752812003966
2.2147205893410824
3.2014149264129044
2.3890109808243483
1.7735864712568368
2.467217756402566
2.746546424443475
2.7942025609941803
1.7422272279783817
2.9612332030465707
0.9287974152835702
1.9943535624817665
1.569667339476155
0.6855098036389605
1.7422272279783817
1.9721383898138263
2.433613740973938
1.5100755768671958
3.6604480476356795
1.908556228365044
3.981961835852528
1.9397997514407053
2.6752060882551403
1.0875355254795869
4.153090320271997
1.357423264783462
1.8938665977572902
2.4093193274484848
1.6922272279783817
3.274448512497564
2.182116680798869
2.4093193274484848
2.2971383898138265
1.6672988059090033
3.0216193074894466
1.701414926412904
1.3172191985585875
2.847233657404023
1.5414616228010116
2.037594118534371
4.770612783867189
2.808539421588473
2.847233657404023
1.2081282894676784
4.58047355966762
2.1039461172005214
3.011029115223177
3.7621307486169036
2.405969918036861
1.4336137409739382
2.127974310283126
3.597086145337299
3.249595497965637
0.9840431517185881
0.45022289503171065
4.575222895031711
3.458136318887472
1.031331615514539
3.981961835852528
0.9837080219624265
5.083563721818126
2.4093193274484848
4.829755282724837
1.8986285025191951
2.48520104256124
1.93396547257567
2.2749567558970085
2.6752060882551403
4.143866597757289
3.461029115223177
1.305677647491015
3.0073620289554714
1.6593193274484843
2.149448512497564
2.2971383898138265
3.1334688157776314
0.5763937965400351
3.981961835852528
2.5771147143023465
3.201393796540035
1.8549526408227803
2.2926526607818176
1.5535452522274402
1.5604480476356792
5.406331615514539
3.065168480094467
2.847233657404023
2.000818133126949
1.9610291152231767
1.5100755768671958
5.628185977968275
0.9194558796262451
1.216411336284515
3.4968483419945806
3.9059699180368614
2.5231330847740385
3.065168480094467
1.4303847168708719
1.9182318314862359
1.972996627028885
1.9305669907373562
1.9030903202719978
3.1672988059090037
2.822636584703528
3.5174526408227798
4.1314664181073715
3.461029115223177
1.8485308877156976
1.561820929496366
2.9791420268123923
2.7149990223592195
2.039019476207108
1.0806861428737744
1.5387273773375747
3.0848984981529024
3.471619307489447
1.3085394215884734
1.2981330847740387
1.8276868958150998
2.7233035668609564
2.483708021962426
1.6968483419945803
1.5387273773375747
2.48520104256124
1.375230388484793
1.0638883961972119
2.2252303884847926
2.0122839964669197
4.547636584703527
1.8776868958150998
3.0073620289554714
1.561820929496366
4.576806473399915
0.5303926683367298
1.7430815930795707
2.2252303884847926
1.6512750835838992
2.631466418107372
0.8821603942273374
2.822636584703528
0.961020229148433
1.9934731400665824
3.814511700997856
0.8652014570148244
1.2229793052881208
2.78039266833673
2.01745264082278
1.2289461172005216
2.182116680798869
1.5249567558970085
3.091660044629599
2.197998282181206
3.5325175457719507
3.0768064733999156
1.3719991696695353


==> data/1000-03-inbox.csv <==
dist
9
11
12
10
11
13
12
9
12
12
9
10
11
9
11
13
10
10
12
11
9
10
9
10
9
10
10
11
9
9
10
10
10
11
10
12
11
12
9
11
12
9
9
9
10
11
10
12
10
10
12
9
10
10
9
10
11
10
11
10
11
10
10
10
11
11
13
10
10
9
12
10
10
12
9
11
10
10
10
9
12
8
10
10
11
10
9
10
8
10
10
9
11
10
10
11
11
10
11
8
11
11
11
10
11
10
11
10
12
10
8
11
9
10
11
10
11
10
10
10
10
10
9
10
11
11
10
12
10
9
9
12
10
10
9
9
11
11
11
11
9
10
11
12
10
10
10
10
10
11
11
9
10
9
10
10
9
10
11
11
10
10
10
12
10
12
9
10
9
10
12
10
13
11
10
11
10
11
10
11
10
8
9
10
12
9
10
11
11
10
10
11
9
9
12
10
12
10
12
11
13
10
10
11
11
11
9
10
11
12
10
10
10
10
10
10
9
11
11
11
9
9
9
10
10
10
11
11
11
10
11
10
11
10
9
12
11
9
11
11
10
9
10
10
10
11
10
11
10
11
12
10
11
10
12
10
11
10
11
10
10
9
9
10
11
11
9
10
10
10
11
12
11
10
11
11
11
10
9
9
10
9
10
11
11
10
10
12
11
10
12
9
10
10
11
11
10
12
10
9
12
11
11
11
11
10
9
11
10
10
10
9
10
10
11
12
9
12
13
12
10
10
11
11
11
12
10
11
8
12
10
9
9
10
8
11
9
10
11
10
11
11
9
11
11
11
12
12
10
9
9
11
11
9
11
11
9
11
11
10
11
9
11
12
9
12
10
10
11
10
10
9
11
12
9
9
10
9
9
11
11
10
12
12
11
10
10
10
9
11
9
10
10
12
9
9
9
12
11
9
10
10
13
12
11
11
9
9
10
10
11
9
9
11
11
11
11
9
11
9
9
9
11
9
11
9
10
10
9
9
10
11
11
11
9
10
10
10
10
11
10
8
11
11
9
11
10
11
11
10
11
9
9
12
10
10
9
10
11
9
11
11
10
10
11
10
10
12
11
10
10
11
10
10
11
10
10
9
11
10
10
12
10
12
10
11
10
10
12
11
12
10
10
9
10
9
10
10
10
9
10
10
9
10
11
10
11
9
11
9
11
10
9
9
10
10
10
10
11
10
10
11
10
11
11
10
10
10
11
10
11
8
11
10
12
8
10
12
10
11
9
10
9
8
10
9
8
11
11
9
9
9
11
10
10
13
10
11
11
10
10
9
10
10
9
11
11
12
10
8
10
11
11
10
10
10
11
12
11
11
10
10
12
9
10
11
10
11
10
11
11
9
9
9
10
8
10
11
11
11
10
10
9
10
10
10
10
12
10
11
11
12
10
10
10
11
10
10
12
10
11
11
11
9
9
10
10
10
10
11
10
10
9
10
11
10
11
9
12
9
10
10
11
9
10
11
11
10
9
12
10
9
12
11
10
11
9
10
12
12
11
11
9
10
12
12
11
11
11
12
10
9
11
11
11
9
12
10
10
9
9
10
10
11
10
10
9
12
11
9
11
11
8
11
9
10
10
12
10
8
12
9
11
12
11
10
11
13
11
11
10
11
11
12
10
11
12
11
9
11
10
11
10
11
10
10
11
10
10
11
12
10
9
10
11
10
11
10
10
9
9
10
10
11
10
9
11
9
10
11
12
10
10
10
10
9
10
10
10
13
10
11
11
8
11
10
8
11
10
10
11
10
11
10
10
10
10
11
9
11
9
11
10
9
12
11
11
8
11
10
11
9
9
12
9
10
10
12
10
11
10
10
10
9
9
11
10
11
12
10
12
10
11
9
10
12
10
11
8
12
10
10
11
9
11
10
9
12
10
10
12
10
9
8
11
10
10
10
10
10
9
11
8
9
9
11
11
10
10
11
9
10
11
11
10
11
10
12
12
10
11
9
11
8
10
10
11
11
10
11
9
10
9
10
12
12
9
13
10
11
11
11
12
10
9
10
10
10
10
10
11
11
9
10
9
11
11
12
11
8
10
10
10
10
10
10
12
10
10
11
10
10
9
10
10
11
11
12
10
10
11
11
10
11
11
11
10
10
11
10
10
12
11
9
10
11
11
10
11
11
13
11
11
10
10
9
9
11
10
10
11
11
10
10
9
11
12
9
11
11
10
10
9
10
10
9
9
10
10
11
11
11
8
9
11
10
10
10
10
10
12
10
11
11
12
9
10
11
10
9
9
11
9
9
10
10
11
9
11
9


==> data/1000-03-leakedInformation.csv <==
dist
2.625097081361857
2.394171220400729
1.9827864691494763
2.4882549923195088
2.186549910009691
1.578562320992035
1.407427536231884
3.082303554505533
1.110800859338871
1.233443635352271
2.2989648711943795
2.5433145161290325
2.5269230769230773
3.2604037267080743
2.097271329777394
1.7743548228065533
2.6681045489724635
1.9593142174432496
1.2888666052054536
1.2877520413598118
3.6419042154666275
2.196622734152285
2.0571383653065025
2.7632925497941194
3.377839174842201
1.5305886879569064
1.3523252731998179
2.7541152263374484
2.139426541335177
1.6913384592045417
3.5763537717067466
1.4397431112769798
2.2071501727164486
2.6593084886128366
2.431409871101316
1.9781051259167517
2.24325117370892
1.7828655393765922
2.0661290322580648
2.626064622506896
1.453572928073496
1.957625178826896
2.7478345184227533
2.1106227106227107
2.883559135326001
2.312936812189756
2.7219887955182074
1.6032697858503506
2.6096851818175297
2.169347734707677
2.2046454361826213
2.2327868852459014
2.090692362919922
2.679
3.0306554748399623
2.59563065369517
1.6951899998207878
2.686051282051282
1.716215320910973
2.549180327868852
2.2289607610357907
2.6958569576807494
1.6935716865294328
3.0268066677839554
1.5668811905889721
2.4049871105699774
1.6119364856742138
3.4634958011461254
2.322367713736578
4.520820512820511
1.7731558241443415
3.3208333333333333
2.3207688613230526
2.552094750943855
2.807086000271261
1.5308844616498052
2.221595795508838
2.92509929890971
2.935920775152835
3.65651977650657
1.6774434647478123
6.066774709329947
1.8022391705979992
2.775383250646037
1.6718106130687065
3.5489623655913975
1.8758799171842648
3.3452507555228164
3.166816691505216
2.5000897036974745
2.3372018052869117
3.4558449974889927
2.016537580781892
1.9804640535072024
2.5595238095238093
2.221750585480094
2.6162141509659236
1.7612063492063492
2.3771210846189814
2.4766729233212224
1.7862982045277127
2.008
2.552998176147052
1.6281915341243796
1.7480940794809408
2.1261258879462175
1.7786494771092582
2.0397807186074917
1.679905597455368
2.6787053028785146
2.5980413770446447
1.727809523809524
2.433529601395684
2.185552264160959
2.2347238213970333
2.570959257547108
2.087474120082815
2.0313408286484913
2.387474120082816
2.174994200703421
2.4032732338583402
1.9852961506434024
4.426470604957603
2.4020650846737803
1.775934923205117
1.103956130874268
2.5883896311559758
1.9163170316243603
3.4954310171451364
2.2718888666265946
2.3293650793650795
1.7130760956036613
3.72675096142217
2.801374288677711
1.9557979027773782
2.440996617226125
2.167444821731749
2.4297920158096655
2.2820512820512815
1.8432243381571811
3.3856135944517978
1.4741200828157348
2.536922931083516
1.1085003884184514
3.9696919093173295
3.047557583575233
1.5990237983926627
2.2373550410197494
2.1288102261553585
2.425150574063617
1.8883143714883244
1.0694483428751236
1.3257792259217778
2.5688600497188796
2.528502483340687
1.8116259489302968
2.6155710669159746
3.4589608692662126
2.331319452345734
1.7807692307692307
2.7591407867494824
3.5202333897986073
3.3239963996620716
2.468863978650778
1.934604767213463
1.4665032679738563
1.967875536480687
1.1506600505006703
2.4211920740864197
3.6014739579424195
1.759696342305038
2.3993299505594585
1.9174980128354673
2.2143994597683236
2.542989417989418
1.1973318394626276
2.7501180124223596
2.1471036727607444
2.0408820935781717
1.5415107188856128
1.8376438700772506
6.394956521739131
2.8290274514077987
1.6038849095037735
2.227289377289377
2.7711341647009515
1.2668092636255393
1.6867455854233737
3.216513689839892
2.114563615176287
1.4558468499725332
2.3478210199411564
3.007531304838968
1.3232792631887618
2.5763218526939116
2.507625948930296
1.975430331898793
1.977759388027742
1.7280914857269403
1.9799127286019442
2.430293356162713
2.24131703162436
2.4943086898334017
2.122742784735656
1.632042328042328
1.9047725317889412
3.370039682539683
2.6032265509140298
1.6398129312751784
1.8143259719346676
2.6781247121672656
2.0946386071681578
2.625300831367618
4.332184598944767
3.1539741200828155
2.7595678237630485
2.5120098343685298
2.3171192655551915
1.3941628264208907
2.8830335892983645
3.5956957611419855
3.095475113122172
3.748616044208173
1.8305727119595734
2.8110202071627586
2.8931318676324356
2.329407210794072
1.9880833492513992
2.8495023419203744
3.0612264922619685
1.5554348833538676
3.1775866175635312
2.329192546583851
1.7634951245575368
2.335094660640481
1.3937865643060088
1.8426200180905092
2.2657195161817585
1.1798771121351768
2.5369108622828778
4.195211731994783
4.810433742077742
2.038171331854127
1.207187309165773
1.8150638459226744
1.703513302071984
3.309251135723403
1.7778954636722106
2.711302611367128
2.2109233254397345
2.4988161910268816
1.6377704163791122
1.4175883256528417
2.423776886080309
1.7977811270854747
2.8204968944099376
2.193275872378628
2.6441667440718675
1.8937477731734005
1.755886048392113
2.2263294537884697
2.8668527936610224
3.608907388744667
1.4977778472498144
1.3885967332816902
1.7179353493222105
1.6588363589511195
1.9530740740740744
2.705583871013285
3.2985782782090665
1.9323845697507216
2.217898884659053
2.2989352917682004
1.7284996391726273
2.7057781516879102
1.2498636546578419
2.987459643698994
3.3278484139835105
3.377937076861808
2.13235294117647
3.185017761795794
2.611936507936508
2.313016780882863
2.191255578559926
2.075098922691525
3.143006901311249
2.154452291220473
2.0470784738597496
1.124269819007547
2.1371700345244364
1.4892024575149343
3.5946994804077836
2.278739119906354
2.0357777777777777
2.0499400675602044
2.3650109526612764
2.980913561076604
2.256368200812645
2.398507720388732
2.7194994026284354
2.1852679548236487
1.7311294016466976
1.3835805360395526
3.454106967258193
2.102499650886747
1.551149425287356
3.2028881073784854
1.946903908762916
1.6244741200828159
2.702319413736861
1.5858585858585859
5.437592666800242
4.084805890947054
1.819688498175496
2.149833333333333
2.3571779202564613
3.096774193548387
2.192426874723169
2.0775278835236755
1.9359413010852309
1.5384020801705571
2.0478490512712124
1.5552867383512547
2.0811111805831484
2.0188713230578874
2.0145162808206285
2.401836255106937
1.8613828273167499
5.3020161290322605
2.0051980066658004
2.381244718895043
2.9377748024563894
2.2725274725274724
2.378416432334869
3.5386593052680007
1.2368521702446054
4.055483794133275
2.1227044257761136
1.8710901725372362
2.3610829752782
1.9399504520267132
1.537921658986175
2.5652836438923394
2.772294372294372
2.3634682828669296
2.8062111801242233
1.1595555332932612
2.1021955722016363
2.151603673450551
3.014075982305491
2.854437240388971
2.4587218793855654
1.8749087420107349
2.217672455829527
2.2243098771253726
2.01207729468599
4.588208745780712
1.1556873906820224
1.913114044168392
2.580861492389426
2.304322503931333
2.328873407070337
1.8536657824617555
1.931944907844134
1.969461600848462
1.8403069403714565
3.180121015500309
1.4148487300591206
1.346857142857143
2.376386325700109
2.3159569628765255
3.1259784393517527
1.418623032129358
1.8782282318360024
4.136303904277761
2.7421590277647
2.562473164448261
3.3846113849545554
2.4114220808613833
1.789891070870367
1.9537814696547828
2.6154431932970157
1.5978494623655912
1.8513502304147464
2.65186426476749
2.8369079559479213
1.4060127919639809
1.4830602077741413
2.9032073005793597
1.4898587216220858
2.9959126872815522
1.7740740740740741
2.5438420591079547
1.9510985733207953
4.1952877985422115
2.1934428859730115
3.1348015761704406
2.687474248298077
1.2362766748235245
3.657936507936508
1.8645565684899486
2.772010860613263
1.6892691566736675
1.974872417410162
1.7411002304147465
2.8802869700510985
4.5397562500283115
2.474020112856853
1.274114774114774
2.6679556650246306
1.920640291514836
1.8639641685695805
3.634259609340887
2.279509691120697
1.9838253968253967
2.3196595012653853
2.669205017528846
2.3339190764492024
1.9911364060459043
3.6000961097957345
3.5694483428751234
2.424119774262325
2.667261861811645
2.883888575192923
1.1693846153846155
2.567391372229576
2.458028801843318
2.742352049910013
3.251019819007547
3.0246201283218452
2.1201676487763437
2.715194964677026
1.3098288424437436
1.5370527079303673
6.325588925060893
1.6718864632166315
1.6382133673946437
2.0611115745107997
2.425751716917356
1.4633333333333334
2.3808954989806055
3.444732184598945
1.4496885940559205
2.8250886590363358
2.469241032885959
1.6815560034264523
2.130363008971704
1.7862303901927357
2.53522914076443
1.9061827956989246
2.5163758205720383
1.818384600985836
1.9092192780337942
1.8861880554691013
3.6735935179414145
2.097636590469499
1.827168855371992
1.436357131725996
1.270496894409938
2.473483722517643
2.5298066064370412
2.2133937922491085
1.5514990974020877
2.2671498942176056
1.291017337920799
2.2752827014085852
1.9779852869546617
1.9290648186930197
1.7809948505600677
2.0415291375291376
2.0738039042777605
1.2382221729000065
1.6382883565997273
1.5005022488755622
1.391282017618758
3.0523650262780695
2.4397186147186143
2.2238095238095235
1.4246215780021871
3.0426735679779155
1.7224753536584299
1.9522239082906951
2.8004381940049803
1.5975591919578398
2.20521593673966
1.910285681154917
1.5663798514844958
1.8282705835369288
1.487253685593344
2.3025478178823557
1.6324427987471466
2.5060386473429945
2.1915637860082304
4.137519154650045
2.2860962566844916
2.863375252378484
2.9812154269468167
3.474255088882748
2.563617842225613
3.625388765471279
3.404814565637877
2.9908602150537646
3.2082736365110907
1.5443311729200984
2.135080311309819
2.6257742257742263
1.7950682646432947
3.4062287970055434
1.9402177174464124
1.793316519546028
2.552261054206289
1.738021751910641
4.070608713658378
3.981962709421725
3.6543253068471557
1.9790545203588679
2.7164513457556936
3.0737405785787826
1.7475931677018635
1.6697963800904976
3.508626451160307
1.9859784393517526
1.7079854311584188
1.9439185691452168
2.431724137931034
2.333710679222601
2.315500914753859
2.4164254957347415
2.479911663216011
2.4316784285546116
2.2358629057040846
6.119084207196882
2.022500117363443
2.2736781652481732
1.6987179487179487
6.936063942277791
2.408295635931157
2.7041454839827628
3.168523260067169
1.7498034811903425
2.764779621044396
2.1941258255126868
2.4071402068214454
4.282850559820975
1.8801994256328056
2.9379870129870134
6.300207039337474
1.5905797101449277
1.8549956210772152
2.817070393374741
2.7854037267080742
2.9527717657020376
2.5476881465047216
1.944864179931892
2.3268805648733113
1.2841187047823905
1.8063188779161297
1.6467191166321602
1.782051282051282
3.078924571831637
2.735557814166509
3.979140786749482
1.8082311408398364
1.8250010105909935
3.2626184535597544
1.7841400166460815
1.6487126400169876
1.5550000817248573
1.617264198882138
3.6802056119866577
2.854790220219635
1.1717603416015208
1.9074287414712945
2.2354391694817233
1.885741177330629
2.3948261416003347
1.622224939205226
1.5309390895075377
1.3864039548499691
1.882545053419598
2.4315342143013408
2.6286647072734026
2.015667715710653
4.208686121318301
1.5649047717193858
1.7060126260054986
2.694442496295507
1.2937113415258576
2.246128827393603
1.6856960950764008
2.50880386907593
2.572303921568627
3.8565217391304345
4.7535578822485665
1.891642470251166
5.347767561171256
2.4010790002654825
1.9861803097427222
2.4210736891372853
2.2934503738711554
1.6232926597101067
1.6182223579857222
3.1257313989667512
3.1786765010351963
2.106670067786461
2.8524315185131126
2.2381687391208183
2.7681696619292957
3.416106902524349
3.156180704718717
3.2341715022566087
1.3943684559935223
2.2550977387521836
2.622159090909091
1.6839363105332579
1.0585682694144196
1.318495619408525
2.5460743711758487
1.6882970459134152
1.4153484139835109
2.0451290322580653
2.357774752104608
2.2122072363572958
3.310002579039765
4.212637394151754
1.599780644076661
4.605545932156842
3.577195572201636
2.557069953276035
1.567898884659053
2.77294106167057
1.8987179487179489
2.8355378754392575
1.552832433900146
2.0406862745098038
1.9035978659022137
2.080405932864949
2.3931930179479197
2.452079365079365
2.3971643031005296
2.2451800348298883
2.3974111249438046
2.449410628019323
2.7452217167321704
2.2878307775042015
2.269297906602254
1.9892657004830916
2.8331825285513923
2.5471719465408103
1.6041329331083292
2.819988690532813
3.5048962667852197
1.9009970578620465
2.9173140775435855
2.079007344886722
1.549462365591398
3.418179156908665
1.6370935801786861
2.1012899863234806
1.0496267846214162
1.9318824303431206
2.492364033037244
3.50232640975979
2.3994535519125684
1.1011046733825205
1.4834574061733006
2.7763156550173718
1.695730452674897
1.9520406060866142
1.4509173291204662
2.8360608354296994
2.4328719695451815
2.4598702185792343
1.9501083175128282
1.6127244777366072
2.73877664038409
2.063870661038223
1.8760450508988522
2.880952380952381
2.1630980842321406
1.9322210636079247
1.9766727353124045
2.9631832087375938
1.2542918454935623
2.8028733098177545
1.5620821113350551
2.677371372173617
1.8354019720231045
1.6329109114346754
2.5653179056741426
2.4692860185389622
2.524661508704061
6.171510570879435
2.9908990490671865
3.1097099621689788
1.68259785945087
2.2155827123989886
1.7933402346445826
2.5230425584287626
3.7802725340367735
1.9122800117519791
2.822530753917615
2.1234173441340296
2.2597071140702876
1.507569987296507
2.739157937793035
1.7199582297707814
1.4168868666880499
1.655491017164229
2.050526273361167
2.4244608814384407
2.1070381231671558
1.2301481127568084
1.7547104644326867
2.4847205249309154
1.6698834012702624
2.7137004537829674
1.4098243504975623
2.527441197434069
2.340733180496544
2.2667532949134954
2.3519697021122528
1.7457521106549605
2.2557735879491094
2.2511820100448707
3.422389446302489
2.300363433667781
2.415403420004362
2.174181330446106
2.949536804740242
2.3198089234133255
3.524564904547484
2.2834383323998804
2.3413250483439136
1.5600952531898609
1.8594697188731797
1.6731128064083032
1.4258295598721127
2.2983678086619257
2.8782608695652168
3.103922245226593
2.2277941496410274
3.365074056378404
2.7787328008651486
1.3979297423887587
3.610764976958526
1.8561208872995183
3.005104653375336
1.4870532835958366
1.4912689943319728
2.2484173441340296
2.6157761320804793
2.399973928331096
2.1801041875375677
2.4103809523809527
3.7968816545413997
2.5155502544165453
2.3032140491238082
2.710944444444445
1.3814774462415753
2.5556525350781616
2.4025799224929654
1.496269951422623
10.235325862660725
2.1957256409951142
3.214777001895334
6.193916126992602
2.587189718378317
2.270528801843318
2.2043321983721635
2.1423645433166225
2.995158757327494
2.7679094993215636
1.9929564417668542
2.1891095716038547
2.8227952434039385
2.4469855474095943
2.4290901290901292
2.9102161289809043
1.617699115044248
3.4689470676847955
2.2418171093047112
2.153557003699554
3.3842158748951703
1.245432257961809
1.256538290498681
1.9111223799864774
5.166666666666667
2.613129609945886
2.1400622845067283
2.466953719731228
2.2997267759562843
4.129546672432582
1.8694039982350747
3.7925949798993273
1.1593070476710587
2.0500970813618573
2.4585348293595137
2.196060061489476
2.5667382520250883
2.1925075078148364
2.5042593386035783
2.5797413793103448
2.4139425175502884
2.689516129032258
2.07012987012987
1.9033405098045162
1.569525402134098
2.141399821552493
2.571129900584603
2.568544513457556
2.928195323869276
1.07138487020404
2.3803809621955767
2.2809474417712705
1.1971723312148843
2.2679751552795033
2.892440892440892
3.714361711177988
1.7436825235819702
1.4077053028785147
1.2449857842384757
1.870044368112208
2.657142857142857
2.258271794689241
2.2
3.9363988512656114
1.7839164286471605
2.6499502720451495
2.185138483425348
1.806612596522095
2.122031062007976
3.5537211870255345
3.6365396825396825
1.9899941728516224
1.9804003439342002
2.0728436630690115
2.160763075722093
2.0303030303030303
2.589528829292193
3.611701766271963
1.6863551648421626
3.704282615718307
2.915240063119357
4.454608575550436
2.893551011636118
1.69619606096019
2.33431421744325
2.4047936507936507
1.7779735227112508
1.5105739401021985
2.315564849512526
2.6606586289016345
1.9242698190075471
3.179226351720984
1.4761494252873562
2.225743759786313
2.2266819527161723
1.6954110490188192
2.500976245941616
1.8290574148766727
2.2679163679808845
2.4589307855561757
3.7547104644326867
1.4804823216840384
1.4950090128092774
1.4439877899877898
2.8143124969602673
3.085202792636173
2.258210691968615
1.9049591275790674
2.479301819731234
1.6191945501903424
2.160893260131611
2.54802890553497
2.974877958920512
1.8070624411049943
2.0142242502419
2.444439135743483
1.837476683282816
1.698096686239238
2.3059859767534205
2.2284705477235978
2.678225691826058
2.142352032633936
2.116250698778264
1.8842569644096359
1.739685600748013
2.0851834308174975
2.5825253626780342
1.4597116200169633
2.0592945997193324
2.1097837421226826
2.4855984595115026
1.895106235668648
2.314806806637913
1.2101338854382333
1.8096593823043376
2.593697208222218
7.1875
2.091048887998397
2.1572196818167977
3.54865985078751
1.4147407318145608
1.822816091954023
1.7585046161209859
1.5952698412698412
2.0446015037593983
2.0911980798475596
1.8393984180071137
1.5560158507535786
2.601340234644583
2.2219313182914715
2.647145782877948
3.702498151097963
1.4194058154235145
3.904846477409809
1.8925230047686945
1.6700259982291348
2.6011363636363636
2.3695437433541553
2.63452380952381
2.658760434469654
1.5409266983600782
1.9750467477391733
2.2977683548335714
2.603065517932278
1.7285372197953144
1.4740894479573403
4.348099820019384
2.0780404753802992
1.8804957264957265
1.131536299765808
3.5786740668252928
1.6553724053724053
1.887266488451142
1.0327034667460198
1.8927288279994214
1.9797619047619048
1.7181476880607316
2.131615696131825
2.027320751028532
1.8148051812626522
2.8283689895931294
1.2505148378191857
2.599106567191673
2.4830862888082565
3.3728778467908898
2.416666666666667
4.505164149418847
2.601206338075202
1.9146562586934432
1.6427444049281308
2.0528191972636414
2.3769778393961394
2.0855289055349697
2.3071930093226083
3.4547679868676067
1.8198695852989994
3.5073529411764706
2.229462934265721
2.601726254611662
3.5202053028785145
2.0797104644326865
1.9425465838509317
3.797747085373296
3.3597971693310256
3.4672304534671268
2.5997626170535435
2.344554746463382
2.609453636717765
2.212696936482102
4.888737755038373
3.3562465499595104
1.8425537008950748
2.0657167214711962
2.2549914275810887
1.7714966770817833
1.7459059426795736
1.868849749917462
1.6505458169273097
1.0411522633744856
2.145385026380818
3.04731740489797
1.5572448829463585
2.5525073466679307
2.511603916870261
2.3493131788789063
1.7332818930041152
2.3095922459893043
4.320582747364023
1.8333333333333333
2.1346092287813736
3.1233164139896257
2.4359912383661317
2.537037430011286
3.1120486542443064
1.389194139194139
1.3272418924522829
3.9392893772893776


==> data/1000-03-outbox.csv <==
dist
11
7
11
6
8
10
5
10
5
6
10
7
6
6
7
7
9
9
11
5
10
12
11
11
15
6
8
7
10
6
17
12
8
13
9
11
8
10
9
13
11
14
9
6
9
9
6
7
12
9
14
5
16
7
13
8
8
7
6
10
7
11
6
11
9
8
11
12
12
15
12
6
16
15
13
8
8
11
17
15
9
17
9
16
17
18
8
8
11
8
5
10
10
9
6
7
10
9
15
11
8
7
13
6
6
15
7
12
10
11
10
10
6
17
9
9
8
9
7
11
10
11
12
11
11
6
10
8
13
11
7
7
17
17
10
8
7
8
7
7
10
6
12
7
16
12
8
9
5
11
9
5
12
13
15
8
10
8
13
6
12
7
15
16
12
8
12
10
14
9
7
8
12
14
10
8
10
12
10
6
11
13
9
6
11
9
6
14
10
14
11
13
11
9
16
12
8
14
9
10
14
8
16
11
7
8
6
10
9
7
10
10
9
12
11
7
11
14
8
11
9
10
13
6
16
13
11
14
12
11
6
6
5
7
9
9
10
8
4
11
19
17
12
8
9
9
12
7
9
11
9
8
9
10
12
11
13
10
13
7
8
13
9
9
9
6
9
9
12
16
11
9
9
8
11
7
11
11
10
8
14
7
9
7
14
8
15
7
7
10
15
11
14
8
10
9
13
11
11
16
13
7
8
13
11
6
16
15
9
9
5
15
11
8
6
9
6
11
10
13
10
12
8
9
10
10
8
10
12
16
14
10
10
13
12
11
8
10
11
11
10
8
15
13
10
13
9
7
10
12
9
10
12
12
11
9
13
5
12
12
13
11
9
12
13
8
11
6
7
14
12
14
8
7
10
16
8
9
9
8
9
10
6
7
13
8
9
14
14
15
17
6
12
11
14
6
17
11
7
9
14
10
11
9
10
11
11
9
6
10
8
11
11
15
12
14
11
8
8
15
9
14
10
8
6
12
13
16
15
11
13
12
11
6
13
11
12
10
12
6
8
13
9
10
6
11
13
12
17
10
16
9
10
11
12
13
9
9
7
12
8
15
7
12
6
13
12
8
8
8
9
10
11
8
10
14
9
8
10
15
13
8
12
8
8
10
13
12
8
11
9
9
10
11
8
12
12
11
12
14
15
11
12
9
10
11
12
12
11
7
15
10
15
12
15
9
15
11
7
7
11
8
10
10
14
15
9
12
11
13
12
20
15
13
5
20
16
10
9
8
11
6
12
8
12
9
10
5
8
9
8
14
13
9
10
7
9
10
6
15
12
11
9
9
18
6
9
9
8
11
10
6
8
9
10
10
7
8
12
12
11
12
12
10
14
9
15
8
10
6
9
8
11
14
11
12
12
16
11
13
8
9
10
10
12
10
8
12
11
13
7
11
12
6
7
8
6
19
7
7
13
14
13
12
11
9
16
10
15
7
10
8
14
9
6
11
10
13
11
13
9
10
15
15
15
11
14
10
11
7
10
14
10
18
11
5
7
11
9
6
11
11
12
8
6
10
10
8
11
9
11
11
9
11
7
11
11
7
8
13
6
12
14
3
11
8
18
9
9
15
10
9
10
12
8
13
9
6
16
13
7
11
7
12
8
12
10
14
8
16
13
5
7
8
9
9
15
8
8
12
18
12
7
13
17
10
10
11
7
12
13
15
9
11
7
11
8
9
11
10
6
8
9
10
8
14
7
13
5
9
8
12
10
11
12
13
15
12
7
7
11
12
5
19
9
14
13
15
12
7
10
15
11
11
9
17
12
9
14
5
15
10
13
14
7
7
7
6
9
12
11
6
15
11
17
6
13
11
10
12
9
12
6
10
12
8
14
8
9
12
13
15
5
10
8
5
10
9
11
10
11
9
6
9
12
7
13
13
10
11
10
6
12
12
10
9
14
11
5
12
12
10
13
16
12
9
8
12
7
13
9
9
18
12
9
6
6
12
8
11
15
8
14
11
4
17
6
13
13
15
14
9
9
11
8
9
6
10
10
10
14
11
13
11
10
9
10
6
12
8
5
7
8
12
12
14
9
13
12
9
8
11
11
9
10
7
5
5
7
11
9
10
8
11
12
6
13
11
10
8
9
9
13
7
14
12
8
13
14
12
10
6
6
18
8
12
4
11
8
8
7
9
12
12
6
10
12
9
4
13
9
12
10
9
9
8
11
18
7
6
9
15
10
8
6
13
11
13
14
8
10
8
13
14
10
12
9
7
9
11
9
3
11
11
7
11
12
13
5
11
13
3
8
7
8
12
11
6
8
17


==> data/1000-03-receivedInformation.csv <==
dist
1.5190078435372878
2.614987112337211
5.228471139301169
2.1312260814703508
3.5196403801825293
4.057624609466397
4.740847466279853
1.624444220615806
3.9780117394324566
4.0291465515765745
1.575851259160045
1.8476873735895383
3.3072081957710857
0.7404737135158631
2.966746159090311
4.399628126001419
1.9470858579158872
2.768527668771938
3.3078442551943548
3.394019305098912
0.8529737135158632
2.559884536257829
1.7096392614810492
2.2260982234483224
0.7828001436301731
2.726367297538883
2.616732005294895
2.316294792668085
1.7096392614810492
1.5569282682719199
1.894019305098913
2.7616221987680176
1.6731445062362937
2.5640173735556675
1.4582903397086042
3.581170692514344
2.423144506236293
3.093517647458857
1.601861002105272
2.281653779003878
4.421164307585025
1.7945491893933412
1.4185980974939314
1.7049264644647588
1.3042287150587444
2.414504025847677
2.1091312726941625
4.421164307585025
2.0416236730419377
2.700930335780435
4.006373106268504
1.2617835144725964
2.482608008510173
1.7417951513334458
1.724957006375271
2.1590038592481284
3.2185980974939308
1.814017373555668
2.5984549174491876
2.464620811970911
3.240847466279853
1.7939112547412839
1.9318614837032713
2.4034350642650937
3.783398671961562
2.3117501853297924
5.505192328234478
2.070408193987801
2.5756705259147954
0.7215931311314254
3.8834128257569773
2.0741807996131865
2.0436550822179718
3.8117501853297924
1.2616221987680174
3.7064207178414357
2.3592554687937626
2.224321916666068
2.7617835144725964
0.80185098079219
3.075128484666779
0.4284711393011687
2.6972821971775938
2.5397540511747687
2.3887555329233754
2.221496897399062
1.7049264644647588
1.4646208119709112
0.7241196574284436
1.8063731062685033
1.3554221995900426
0.8874063322504839
3.0985281503699373
2.309700630872216
1.6387555329233758
3.0949814286127855
2.4780117394324566
1.814017373555668
3.659003859248129
0.7858911070626924
3.607597290906077
3.6463418796506657
2.1162415273211344
2.309700630872216
2.614987112337211
2.0382190759555825
2.3476165706587198
1.928700061791849
3.282908193987801
1.9548302307323957
1.2632126672860562
2.9271126116509056
1.135410018501806
3.275922135460429
2.296305446549716
2.559884536257829
3.1963418796506655
2.568765055910875
2.0436550822179718
1.950117429190818
2.103910000041357
2.6354100185018057
0.673500461236968
1.7604459449842391
2.7642832373253867
2.423144506236293
2.103910000041357
4.594981428612787
1.033815085656873
1.4685204799060543
1.0242639575727435
3.9780117394324566
1.781170692514344
1.7563731062685033
1.3597577711784885
2.224119657428443
2.1484549174491874
2.42812190701774
2.734255468793763
2.533815085656873
0.8647401480489341
2.4430977745920446
3.2370748606544675
4.693097774592045
1.1450835186631263
2.4685980974939308
2.494357394601664
1.7185980974939314
1.4994668102968396
3.0589792422880286
3.603910000041357
1.624444220615806
2.742517925826712
1.7096392614810492
2.1075972909060767
2.4256459089546953
1.2687433518351394
1.2901671279036344
2.844788573684407
3.07592213546043
2.0540729989171504
0.8636982372778449
2.416294792668085
3.8834128257569773
3.275922135460429
4.0291465515765745
1.7945491893933412
2.103910000041357
2.2858911070626924
1.7544976409183581
4.471593131131425
1.8923125756213615
4.399628126001419
3.631226081470351
2.523433927507316
3.0551799592533477
2.1312260814703508
3.6067672608406496
2.8382126672860566
3.1107006484371555
2.8784483036925734
0.35976444125871115
1.2263672975388829
1.788163564065729
3.8175888021270965
0.9646208119709114
2.6354100185018057
3.7260982234483224
1.7329614593347518
1.8946784060991235
2.103910000041357
2.5984549174491876
1.0687650559108746
1.6452356182777677
3.7237228320316182
1.9215931311314254
4.050233961654679
1.8063731062685033
3.231788250782521
2.978700061791849
4.829497640918358
2.777895206968596
2.4404737135158627
2.2237228320316182
3.631226081470351
3.116784095857485
0.9001174291908185
2.390694502038153
3.2085768559269554
3.462972113216383
1.6167840958574848
1.950117429190818
1.7085768559269554
0.9817882507825205
1.964354040256205
1.9685176474588564
0.9826080085101732
2.1484549174491874
3.721496897399062
3.5667840958574852
0.7273526384322461
0.8906945020381536
0.9854317225775415
2.284263669113768
1.6963418796506657
2.0382190759555825
2.3887555329233754
3.468517647458857
3.094981428612786
2.1161108872824723
2.8042287150587444
2.5618044726345017
3.1930977745920446
2.4404737135158627
1.0234339275073165
3.5939112547412844
2.1814341332759204
1.4685204799060543
3.421858994901144
3.7284711393011687
2.0264311079253776
0.9908474662798535
2.152259704948787
2.224321916666068
1.6887555329233759
4.273594934938587
1.5481007999425875
2.966746159090311
1.0984549174491873
3.0551799592533477
2.5576246094663966
3.3284483036925736
3.7185204799060543
2.070408193987801
3.075128484666779
2.2185204799060543
3.2185980974939308
2.7735949349385858
2.3476165706587198
2.5362158560600077
1.5589792422880282
1.5949555321013507
1.0594315567816563
2.070408193987801
3.3072081957710857
2.3887555329233754
1.7945491893933412
2.5157498909941607
2.0419101892602884
1.461455240351074
3.0551799592533477
3.231788250782521
2.4568337945703016
1.881287478637578
3.609131272694163
3.5667840958574852
1.7829081939878018
1.8309499039920534
0.9162947926680854
1.4185980974939314
1.8574093687949431
1.7759221354604298
2.3069282682719194
2.82963877988305
2.831170692514344
1.0570561653649513
2.005179959253348
4.0291465515765745
3.454830230732395
1.8722406021579776
3.3078442551943548
0.8769884155513051
2.4773673151038222
3.3284483036925736
3.0240760354616096
2.3887555329233754
1.788163564065729
4.423500461236968
2.0540729989171504
1.711781637025907
3.3481007999425874
2.9730397729351696
3.081406814715601
2.4601165706587196
2.3476165706587198
2.711215856060008
1.200930335780435
3.4071403801825295
1.9824165576608275
1.610700648437155
2.439260164692551
0.7051923282344779
1.7551923282344777
2.2357006484371555
3.454830230732395
3.6267832373253865
1.60692826827192
3.3078442551943548
5.505192328234478
4.97154600061939
2.416294792668085
1.7947885736844074
2.82963877988305
1.3875077610873687
3.6161108872824728
3.7237228320316182
1.4392601646925516
2.9614552403510737
0.4309499039920536
3.093517647458857
2.4870748606544675
1.016208113558213
1.609255468793763
2.7687433518351385
0.6617816370259069
3.094981428612786
1.0572081957710855
1.5389072688246443
3.2185980974939308
1.9440339817704884
3.3072081957710857
3.631226081470351
1.609255468793763
2.8554221995900417
2.383412825756977
3.47407603546161
4.038163564065729
4.740847466279853
2.7616221987680176
1.2425179258267118
0.9616480952794525
2.9669006283213455
2.83008373941288
1.6112285403019293
1.8481007999425876
3.607597290906077
1.2215460006193894
3.5995414468915463
3.4643540402562047
1.8946784060991235
2.423144506236293
1.4743219166660684
3.319007843537288
3.6309499039920534
1.3386703611003838
3.462972113216383
2.304879333952723
2.0485281503699375
3.5776907279349976
2.726367297538883
2.0416236730419377
1.7945491893933412
3.609131272694163
3.530364903944511
0.8051799592533484
2.2858911070626924
2.4043123832082163
1.1402616016052531
1.0598845362578286
3.468517647458857
2.9392601646925516
2.1161108872824723
3.6309499039920534
3.231788250782521
2.7642832373253867
1.3300837394128795
1.781170692514344
2.7687433518351385
0.9256459089546949
3.1963418796506655
1.0756705259147958
2.8784483036925734
2.224321916666068
4.423500461236968
1.4784711393011685
1.0689263716154536
1.3784483036925737
2.9742912761330635
3.609131272694163
1.1925888021270963
2.0659413418435064
2.1931646042442114
3.9708410944207015
5.228471139301169
3.4643540402562047
3.421858994901144
0.8449814286127858
1.277895206968596
1.9215931311314254
2.1195491893933407
3.543655082217972
1.5072081957710854
0.7804191912492207
3.4071403801825295
3.0589792422880286
3.2185980974939308
2.423144506236293
1.5951168478059297
2.8042287150587444
0.9401005941739833
0.9494442206158059
2.224119657428443
2.966746159090311
0.9213054465497164
3.07592213546043
1.575851259160045
2.0659413418435064
1.5617501853297928
1.0548302307323953
0.9392601646925519
2.3667951513334455
2.963417072746213
2.9614552403510737
2.83008373941288
0.8624798849099077
2.7617835144725964
2.0659413418435064
2.0416236730419377
2.554326163655304
3.5540729989171504
1.8946784060991235
0.7547594278015775
3.44946681029684
2.081170692514344
0.8906945020381536
2.99946681029684
2.742517925826712
3.7260982234483224
2.4272445880746174
3.2176923282344774
3.0551799592533477
1.5951168478059297
1.4714968973990623
4.97154600061939
1.3835672949880122
2.2357006484371555
1.4085768559269554
2.5756705259147954
2.1484549174491874
1.7096392614810492
2.5063731062685033
2.414504025847677
2.390694502038153
2.1075972909060767
3.488907268824644
1.928700061791849
2.516208113558213
4.463417072746213
2.1162415273211344
1.7320561653649513
2.005179959253348
2.316294792668085
1.5481007999425875
2.1195491893933407
3.116784095857485
1.4271126116509059
1.7563731062685033
1.485700648437155
3.6161108872824728
1.5759221354604296
2.777895206968596
3.3078442551943548
2.099541446891546
3.8834128257569773
1.6731445062362937
3.3072081957710857
2.217247058820447
2.4616480952794526
3.581170692514344
2.414504025847677
3.075128484666779
2.031406814715601
2.2357006484371555
1.4809499039920535
1.5617501853297928
1.4245109218610215
2.616732005294895
1.9283147619461187
1.47303977293517
1.4085768559269554
1.066241527321135
1.6490832243274942
1.5072081957710854
3.224957006375271
3.6463418796506657
1.864017373555668
2.9392601646925516
0.8874063322504839
2.9669006283213455
2.2604541453042444
3.783398671961562
2.633913725487114
1.560184314125523
0.9328747802248796
2.5666850466024216
2.3667951513334455
2.5242639575727437
1.5814068147156006
3.721496897399062
2.4685980974939308
1.0570561653649513
2.9392601646925516
2.070408193987801
3.447085857915887
3.5540729989171504
3.2176923282344774
1.9318614837032713
2.374510921861021
3.0143540402562046
1.928700061791849
2.9614552403510737
0.4333517132690888
3.543655082217972
2.6354100185018057
3.9281219070177404
0.4424646060274958
2.554326163655304
3.3078442551943548
1.7601843141255231
2.831170692514344
0.9548857426222496
2.4870748606544675
1.0205766667080236
0.4768509807921899
2.768527668771938
0.9773673151038219
0.40374152732113494
3.6931646042442114
2.414504025847677
1.2112158560600077
0.9425888021270964
1.5190078435372878
1.4742912761330635
2.029675212983999
1.7947885736844074
4.829497640918358
2.4043123832082163
2.325128484666779
2.9271126116509056
1.5240760354616099
1.7417951513334458
0.7881635640657286
1.9215931311314254
2.559884536257829
0.9404737135158631
2.9392601646925516
3.030684040222334
4.463417072746213
2.516208113558213
0.6101042016775908
1.9816537790038786
2.9614552403510737
2.141177588527688
1.4669006283213457
2.284263669113768
1.264283237325387
2.316294792668085
3.3078442551943548
3.603910000041357
3.6161108872824728
2.283398671961562
1.5306840402223347
3.9281219070177404
0.7134170727462128
2.5205766667080236
3.081406814715601
2.217247058820447
3.0143540402562046
2.005179959253348
2.1484549174491874
1.8078442551943545
1.0543261636553036
0.8769884155513051
0.671164307585025
2.421305446549716
0.4833986719615617
3.276770868344257
3.659003859248129
2.316294792668085
4.273594934938587
2.0382190759555825
2.1075972909060767
0.9034350642650938
1.3714968973990622
2.5362158560600077
1.331170692514344
2.070408193987801
2.8996281260014185
1.7568337945703012
2.921164307585025
2.162830974251692
4.006373106268504
1.9889072688246443
1.3300837394128795
2.7618649863944307
3.6161108872824728
1.8946784060991235
2.390694502038153
3.781653779003878
2.0416236730419377
2.296305446549716
2.99946681029684
3.5540729989171504
1.1972821971775942
1.4833517132690888
2.224321916666068
1.0578442551943548
2.5642832373253865
1.6731445062362937
2.1484549174491874
2.103910000041357
1.7604459449842391
0.9043123832082168
2.5242639575727437
2.533815085656873
1.9092554687937628
3.5116480952794524
1.6112285403019293
3.075128484666779
1.2618649863944307
1.7939112547412839
2.066784095857485
3.8592554687937626
1.2911108872824728
1.8328001436301729
3.631226081470351
2.5640173735556675
2.077690727934997
1.015749890994161
3.3481007999425874
2.152341176870621
0.7551923282344779
3.231788250782521
3.5314068147156013
2.711215856060008
3.4452356182777675
0.9372433333746907
2.4773673151038222
3.093517647458857
3.8117501853297924
2.978700061791849
3.5776907279349976
0.9943573946016645
2.029675212983999
2.9742912761330635
2.887507761087368
2.1309499039920534
3.6067672608406496
2.343517647458857
4.131287478637579
1.3296387798830496
1.8284483036925736
3.7333517132690885
2.844788573684407
2.4642832373253865
1.135410018501806
5.2309499039920535
1.7280117394324568
1.7280117394324568
1.1339137254871146
1.5306155305109275
1.9440339817704884
1.8190078435372878
2.966746159090311
2.5205766667080236
2.0485281503699375
1.601861002105272
4.050233961654679
2.958290339708604
1.5306155305109275
2.978700061791849
3.8069282682719194
0.4645594148036846
2.5291465515765736
0.8745109218610213
2.005179959253348
1.9816537790038786
3.8175888021270965
3.224957006375271
0.5582903397086045
4.737074860654469
1.5569282682719199
2.5502339616546785
4.131287478637579
3.8069282682719194
1.8267832373253867
2.423144506236293
3.9708410944207015
2.1484549174491874
3.1107006484371555
1.9824165576608275
1.9629721132163829
2.5640173735556675
4.594981428612787
1.3447885736844074
2.8554221995900417
2.887507761087368
3.47407603546161
1.0242639575727435
2.898722832031618
3.276770868344257
2.2237228320316182
2.554326163655304
3.5116480952794524
1.6731445062362937
1.1509221354604298
2.317588802127096
1.9218589949011444
1.1961643075850248
2.5291465515765736
5.233351713269088
2.4430977745920446
1.4743219166660684
2.284263669113768
2.978700061791849
2.152259704948787
3.2185980974939308
2.0382190759555825
2.0519314308272643
1.4714968973990623
0.9923371925814625
1.8267832373253867
1.8049264644647587
2.093911254741284
2.1075972909060767
1.0518538132393875
3.447085857915887
1.0362158560600079
2.5205766667080236
2.958290339708604
3.3294976409183588
2.4425888021270965
1.8722406021579776
2.482608008510173
1.9147401480489339
0.8222406021579776
2.1067672608406496
2.7911108872824726
1.514354040256205
5.126783237325387
2.152098389244208
2.971593131131425
2.6961643075850255
0.4000794924236442
4.2268509807921895
1.598528150369938
0.38526476416059785
2.383412825756977
2.0659413418435064
1.7601843141255231
3.394019305098912
2.0485281503699375
2.1814341332759204
2.1195491893933407
2.554326163655304
1.9092554687937628
2.4870748606544675
2.923500461236968
1.0205766667080236
2.4272445880746174
0.9110240612683311
2.631287478637578
2.5242639575727437
1.2112158560600077
5.233351713269088
2.423144506236293
4.2268509807921895
0.4064207178414352
2.030364903944511
2.4548857426222495
2.3875620483920774
1.595198319727764
1.3597577711784885
3.7237228320316182
0.8667951513334456
2.4034350642650937
2.8382126672860566
4.693097774592045
2.4870748606544675
3.488907268824644
2.568926371615454
1.4582903397086042
1.4392601646925516
0.9870748606544683
2.254759427801577
3.6931646042442114
1.6387555329233758
3.8592554687937626
3.9568337945703016
1.7947885736844074
4.038163564065729
2.5205766667080236
3.319007843537288
1.0598845362578286
2.6354100185018057
3.9568337945703016
1.864017373555668
2.325128484666779
0.7604541453042447
3.282908193987801
1.8476873735895383
2.711215856060008
3.2185980974939308
1.485700648437155
3.7064207178414357
2.2785689516111005
1.6452356182777677
3.093517647458857
1.9071403801825297
2.0485281503699375
5.2309499039920535
1.8328001436301729
0.9409306242394102
0.6092554687937631
2.423144506236293
1.9147401480489339
2.568926371615454
2.152259704948787
2.4256459089546953
1.398722832031618
0.9494442206158059
3.094981428612786
0.5510256615678112
1.3382126672860561
0.7287000617918494
2.232908193987801
3.5196403801825293
2.5157498909941607
2.1075972909060767
3.149083224327494
2.254759427801577
2.390694502038153
2.141177588527688
3.149083224327494
1.3397064396018366
3.5540729989171504
1.6887555329233759
4.0291465515765745
3.732908193987801
2.7268509807921903
3.543655082217972
1.2685276687719387
2.958290339708604
1.2632126672860562
2.568765055910875
2.152341176870621
2.734255468793763
2.343517647458857
2.421305446549716
2.414504025847677
1.4408474662798534
1.461455240351074
1.5949555321013507
2.152259704948787
4.005192328234478
2.470841094420701
2.2604541453042444
4.057624609466397
1.9215931311314254
2.83008373941288
2.898722832031618
2.958290339708604
3.5939112547412844
1.9494668102968395
1.443164604244212
1.7068337945703012
2.2357006484371555
1.8309499039920534
2.309700630872216
2.2064207178414357
3.038907268824644
3.038907268824644
1.476098223448323
1.7320561653649513
1.711781637025907
3.7185204799060543
3.0240760354616096
4.737074860654469
2.1496281260014185
0.4045052381365953
2.2785689516111005
2.4548857426222495
1.31134507276579
1.928700061791849
2.711215856060008
2.700930335780435
3.7237228320316182
1.9740760354616098
2.1091312726941625
2.5640173735556675
2.494357394601664
2.1463418796506653
1.595198319727764
2.0519314308272643
1.7967504060795463
2.3875620483920774
1.3041744277540352
3.530364903944511
2.6972821971775938
2.439260164692551
3.44946681029684
3.47154600061939
2.217247058820447
2.3875620483920774
2.83008373941288
3.5995414468915463
2.0196403801825293
2.284263669113768
3.6520983892442085
1.3767832373253868
2.309700630872216
4.471593131131425
3.5314068147156013
1.7176923282344776
2.4425888021270965
2.1484549174491874
2.414504025847677
1.7947885736844074
3.094981428612786
3.030684040222334
5.126783237325387
2.3476165706587198
3.543655082217972
1.881287478637578
1.8574093687949431
1.476098223448323
1.6020766851684727
2.8385256615678105
1.234255468793763
1.079497640918358
2.5381635640657283
2.9730397729351696
2.1195491893933407
2.5397540511747687
1.7767708683442573
2.4642832373253865
3.8834128257569773
1.4245109218610215
3.2085768559269554
1.3909579427997303
2.559884536257829
1.9452356182777677
0.807409368794943
2.4616480952794526
2.5242639575727437
1.0264979375775451
0.9796752129839992
1.2614552403510741
2.374510921861021
2.423144506236293
3.7309499039920535
2.3875620483920774
0.5235949349385866
1.4408474662798534
2.1496281260014185
2.7911108872824726
2.7618649863944307
2.464620811970911
2.0419101892602884
1.8923125756213615
3.732908193987801
2.217247058820447
3.4452356182777675
2.6961643075850255
3.781653779003878
1.443164604244212
2.0116480952794524
3.6520983892442085
2.523433927507316
1.6020766851684727
1.3386703611003838
3.609131272694163
1.0543261636553036
0.7976873735895382
1.7068337945703012
2.633913725487114
2.1484549174491874
1.7049264644647588
3.0985281503699373
1.7049264644647588


==> data/summary.csv <==
host,revision,num_peers,nounce,start_time,connect_peers_time,create_peers_duration,refresh_buckets_time,connect_peers_duration,aggregate_time,refresh_buckets_duration,connectMessageCount,disconnect_time,aggregate_duration,totalMessageCount,aggregationMessageCount,rootAggregateIDs
mars,5c979cd7ed36629ebb8d2920405602be568c2c2a,1000,01,2016-11-30T17:58:42.913Z,2016-11-30T17:58:46.319Z,3406,,,2016-11-30T18:05:13.675Z,,442694,2016-11-30T18:05:22.715Z,9040,463974,21280,{fc5f1e5a9b690ccf383918143621a2c50810fd6b:1000}
mars,d3912ec371c7c70d12352f35ba0f9f3fde88169e,1000,02,2016-11-30T09:16:02.348Z,2016-11-30T09:16:06.239Z,3891,,,2016-11-30T09:23:25.146Z,,481798,2016-11-30T09:23:34.341Z,9195,503246,21448,{5ef229b08b590e918a5b17f5cf7ca513cef03527:1000}
mars,d3912ec371c7c70d12352f35ba0f9f3fde88169e,1000,03,2016-11-30T09:16:02.337Z,2016-11-30T09:16:06.662Z,4325,,,2016-11-30T09:23:38.452Z,,498226,2016-11-30T09:23:46.790Z,8338,519754,21528,{452092eb5f0fa103276d9f63952b5067682ea2c4:1000}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,100,01,2016-11-29T23:35:38.924Z,2016-11-29T23:35:40.022Z,1098,,,2016-11-29T23:36:01.152Z,,12580,2016-11-29T23:36:01.984Z,832,13968,1388,{ebb58d554d2a7c746209ed0a2c3804cd6b51d8cb:100}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,100,02,2016-11-29T23:35:46.396Z,2016-11-29T23:35:47.465Z,1069,,,2016-11-29T23:36:08.849Z,,12734,2016-11-29T23:36:09.559Z,710,14116,1382,{3aa0786bc91facedacbbc7f1a9309c99af3d249f:100}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,100,03,2016-11-29T23:35:54.724Z,2016-11-29T23:35:55.680Z,956,,,2016-11-29T23:36:20.133Z,,12754,2016-11-29T23:36:21.126Z,993,14162,1408,{9fd175cc292e337f96221f8127d56f1d914f4598:100}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,150,01,2016-11-29T23:34:19.077Z,2016-11-29T23:34:20.654Z,1577,,,2016-11-29T23:35:01.448Z,,24882,2016-11-29T23:35:03.431Z,1983,27134,2252,{4e94dd6b572b6220fdc8d062ffe01b74b447c01b:150}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,150,02,2016-11-29T23:35:04.610Z,2016-11-29T23:35:06.244Z,1634,,,2016-11-29T23:35:52.741Z,,25228,2016-11-29T23:35:53.899Z,1158,27480,2252,{844cc4329b02f375614baca35c3ec9499e9463be:150}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,150,03,2016-11-29T23:35:11.038Z,2016-11-29T23:35:12.700Z,1662,,,2016-11-29T23:35:43.046Z,,25902,2016-11-29T23:35:45.199Z,2153,28172,2270,{871d1322f7c4c17a3a1aa5b2ce6f594878b5cd9e:150}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,200,01,2016-11-29T23:32:57.311Z,2016-11-29T23:32:59.524Z,2213,,,2016-11-29T23:34:14.497Z,,39706,2016-11-29T23:34:17.370Z,2873,42902,3196,{70198c0866e442eade64bcf9cb3d6c30b36c3d7f:200}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,200,02,2016-11-29T23:33:36.006Z,2016-11-29T23:33:38.114Z,2108,,,2016-11-29T23:35:07.474Z,,39758,2016-11-29T23:35:09.847Z,2373,42934,3176,{cb5efe78946af91077dd6da0eb66c07c66419a74:200}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,200,03,2016-11-29T23:34:18.557Z,2016-11-29T23:34:20.199Z,1642,,,2016-11-29T23:35:34.955Z,,40700,2016-11-29T23:35:37.722Z,2767,43898,3198,{502b13a04e06ded881e14a6ee042a8d6a69da744:200}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,25,01,2016-11-29T23:36:16.818Z,2016-11-29T23:36:17.137Z,319,,,2016-11-29T23:36:18.047Z,,688,2016-11-29T23:36:18.205Z,158,932,244,{d206a69f48adeb8e74172f40e2311b51a54ccfa5:25}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,25,02,2016-11-29T23:36:19.257Z,2016-11-29T23:36:19.509Z,252,,,2016-11-29T23:36:20.433Z,,712,2016-11-29T23:36:20.638Z,205,956,244,{c0abd666f53355794ab8d300455cd7d2980b5ee4:25}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,25,03,2016-11-29T23:36:19.932Z,2016-11-29T23:36:20.247Z,315,,,2016-11-29T23:36:21.052Z,,712,2016-11-29T23:36:21.204Z,152,956,244,{0ed29a8671966b328cdfc17ca5c9a10712adb666:25}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,300,01,2016-11-29T23:28:59.455Z,2016-11-29T23:29:01.416Z,1961,,,2016-11-29T23:30:57.886Z,,72550,2016-11-29T23:31:00.678Z,2792,77666,5116,{6acdda2cf0f78c970f6fd26cf2e1a74b876a0bf4:300}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,300,02,2016-11-29T23:31:01.716Z,2016-11-29T23:31:04.151Z,2435,,,2016-11-29T23:33:32.273Z,,73172,2016-11-29T23:33:34.849Z,2576,78310,5138,{ea88dfe7a5c8331bfaf2b0dbf7b49807a4cf37f9:300}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,300,03,2016-11-29T23:31:50.900Z,2016-11-29T23:31:52.945Z,2045,,,2016-11-29T23:34:13.793Z,,73728,2016-11-29T23:34:18.091Z,4298,78856,5128,{d414a5f0940a0ce4b4f7eeafe904ef7d1e140270:300}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,500,01,2016-11-29T23:20:29.197Z,2016-11-29T23:20:32.329Z,3132,,,2016-11-29T23:24:50.315Z,,148812,2016-11-29T23:24:57.738Z,7423,158098,9286,{b625fa9d4dc4d197419d2cb41a4d85cb621287b7:500}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,500,02,2016-11-29T23:25:04.320Z,2016-11-29T23:25:08.625Z,4305,,,2016-11-29T23:28:52.044Z,,150836,2016-11-29T23:28:58.516Z,6472,160132,9296,{dde20611a3054bb0f38a5e26b189c27caab8159f:500}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,500,03,2016-11-29T23:28:15.698Z,2016-11-29T23:28:18.769Z,3071,,,2016-11-29T23:32:46.549Z,,151436,2016-11-29T23:32:55.827Z,9278,160742,9306,{6ec7ca2da1dcdfa712f780cc1706a5884c27f9a9:500}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,50,01,2016-11-29T23:36:03.151Z,2016-11-29T23:36:03.811Z,660,,,2016-11-29T23:36:10.373Z,,3378,2016-11-29T23:36:10.924Z,551,3970,592,{47429aa5f8175e1e3d9391e389ac7ff31f1dec04:50}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,50,02,2016-11-29T23:36:10.378Z,2016-11-29T23:36:10.785Z,407,,,2016-11-29T23:36:15.140Z,,3442,2016-11-29T23:36:15.700Z,560,4028,586,{e288e3d294a979fc6dd9d268d2444ec99ab99b89:50}
merkur.riemann.cc,403694a3d2d276e69fa7f5e85d773b42b7d10a43,50,03,2016-11-29T23:36:12.149Z,2016-11-29T23:36:12.836Z,687,,,2016-11-29T23:36:18.362Z,,3432,2016-11-29T23:36:18.801Z,439,4032,600,{8f1d6a812e2dec2c7ebd7dda4cb986b967f92125:50}

